Gliding vertex on the horizontal bounding box for multi-oriented object detection

Object detection has recently experienced substantial progress. Yet, the widely adopted horizontal bounding box representation is not appropriate for ubiquitous oriented objects such as objects in aerial images and scene texts. In this paper, we propose a simple yet effective framework to detect multi-oriented objects. Instead of directly regressing the four vertices, we glide the vertex of the horizontal bounding box on each corresponding side to accurately describe a multi-oriented object. Specifically, We regress four length ratios characterizing the relative gliding offset on each corresponding side. This may facilitate the offset learning and avoid the confusion issue of sequential label points for oriented objects. To further remedy the confusion issue for nearly horizontal objects, we also introduce an obliquity factor based on area ratio between the object and its horizontal bounding box, guiding the selection of horizontal or oriented detection for each object. We add these five extra target variables to the regression head of faster R-CNN, which requires ignorable extra computation time. Extensive experimental results demonstrate that without bells and whistles, the proposed method achieves superior performances on multiple multi-oriented object detection benchmarks including object detection in aerial images, scene text detection, pedestrian detection in fisheye images.

==> smootheddata/mr-fppi-hbox-more.csv <==
mr,fppi
0.9996951219512196,0.0
0.9981707317073171,0.0008802816901408451
0.9972560975609757,0.0017605633802816902
0.9878048780487805,0.002640845070422535
0.9868902439024391,0.0035211267605633804
0.9868902439024391,0.0044014084507042256
0.9856707317073171,0.00528169014084507
0.9847560975609756,0.006161971830985915
0.9838414634146342,0.007042253521126761
0.9832317073170732,0.007922535211267605
0.9829268292682927,0.008802816901408451
0.9814024390243903,0.009683098591549295
0.9810975609756097,0.01056338028169014
0.9798780487804878,0.011443661971830986
0.9798780487804878,0.01232394366197183
0.9786585365853658,0.013204225352112676
0.9786585365853658,0.014084507042253521
0.9786585365853658,0.014964788732394365
0.9786585365853658,0.01584507042253521
0.9777439024390244,0.016725352112676055
0.9746951219512195,0.017605633802816902
0.9740853658536586,0.018485915492957746
0.9719512195121951,0.01936619718309859
0.9716463414634147,0.020246478873239437
0.9707317073170731,0.02112676056338028
0.9707317073170731,0.022007042253521125
0.9707317073170731,0.022887323943661973
0.9701219512195122,0.023767605633802816
0.9695121951219512,0.02464788732394366
0.9695121951219512,0.025528169014084508
0.9667682926829269,0.02640845070422535
0.9667682926829269,0.027288732394366196
0.9661585365853659,0.028169014084507043
0.9661585365853659,0.029049295774647887
0.9655487804878049,0.02992957746478873
0.9655487804878049,0.030809859154929578
0.9655487804878049,0.03169014084507042
0.9649390243902439,0.032570422535211266
0.9649390243902439,0.03345070422535211
0.964329268292683,0.03433098591549296
0.964329268292683,0.035211267605633804
0.9640243902439024,0.03609154929577465
0.9640243902439024,0.03697183098591549
0.963719512195122,0.037852112676056336
0.963719512195122,0.03873239436619718
0.963109756097561,0.03961267605633803
0.9628048780487805,0.040492957746478875
0.9628048780487805,0.04137323943661972
0.9628048780487805,0.04225352112676056
0.9621951219512195,0.043133802816901406
0.9612804878048781,0.04401408450704225
0.9612804878048781,0.0448943661971831
0.9612804878048781,0.045774647887323945
0.9600609756097561,0.04665492957746479
0.9597560975609756,0.04753521126760563
0.9594512195121951,0.04841549295774648
0.9594512195121951,0.04929577464788732
0.9594512195121951,0.05017605633802817
0.9594512195121951,0.051056338028169015
0.9594512195121951,0.05193661971830986
0.9594512195121951,0.0528169014084507
0.9585365853658536,0.05369718309859155
0.9579268292682926,0.05457746478873239
0.9579268292682926,0.05545774647887324
0.9567073170731707,0.056338028169014086
0.9554878048780487,0.05721830985915493
0.9545731707317073,0.058098591549295774
0.9542682926829268,0.05897887323943662
0.9539634146341464,0.05985915492957746
0.9539634146341464,0.06073943661971831
0.9539634146341464,0.061619718309859156
0.9539634146341464,0.0625
0.9539634146341464,0.06338028169014084
0.9539634146341464,0.06426056338028169
0.9521341463414634,0.06514084507042253
0.9506097560975609,0.06602112676056338
0.9490853658536585,0.06690140845070422
0.9484756097560976,0.06778169014084508
0.9484756097560976,0.06866197183098592
0.9478658536585366,0.06954225352112677
0.947560975609756,0.07042253521126761
0.9466463414634146,0.07130281690140845
0.9457317073170731,0.0721830985915493
0.9457317073170731,0.07306338028169014
0.9457317073170731,0.07394366197183098
0.9454268292682927,0.07482394366197183
0.9445121951219512,0.07570422535211267
0.9442073170731707,0.07658450704225352
0.9442073170731707,0.07746478873239436
0.9442073170731707,0.07834507042253522
0.9442073170731707,0.07922535211267606
0.9439024390243902,0.0801056338028169
0.9432926829268292,0.08098591549295775
0.9423780487804878,0.0818661971830986
0.9423780487804878,0.08274647887323944
0.9423780487804878,0.08362676056338028
0.9423780487804878,0.08450704225352113
0.9423780487804878,0.08538732394366197
0.9417682926829268,0.08626760563380281
0.9414634146341463,0.08714788732394366
0.9414634146341463,0.0880281690140845
0.9411585365853659,0.08890845070422536
0.9399390243902439,0.0897887323943662
0.9396341463414635,0.09066901408450705
0.9396341463414635,0.09154929577464789
0.9396341463414635,0.09242957746478873
0.9396341463414635,0.09330985915492958
0.938719512195122,0.09419014084507042
0.9371951219512196,0.09507042253521127
0.9371951219512196,0.09595070422535211
0.9371951219512196,0.09683098591549295
0.936890243902439,0.0977112676056338
0.936890243902439,0.09859154929577464
0.9365853658536585,0.0994718309859155
0.9359756097560976,0.10035211267605634
0.9347560975609757,0.10123239436619719
0.9347560975609757,0.10211267605633803
0.9341463414634146,0.10299295774647887
0.9332317073170732,0.10387323943661972
0.9329268292682926,0.10475352112676056
0.9310975609756098,0.1056338028169014
0.9310975609756098,0.10651408450704225
0.9310975609756098,0.1073943661971831
0.9307926829268293,0.10827464788732394
0.9307926829268293,0.10915492957746478
0.9304878048780487,0.11003521126760564
0.9286585365853659,0.11091549295774648
0.926219512195122,0.11179577464788733
0.9253048780487805,0.11267605633802817
0.9253048780487805,0.11355633802816902
0.9246951219512195,0.11443661971830986
0.9246951219512195,0.1153169014084507
0.9237804878048781,0.11619718309859155
0.9237804878048781,0.11707746478873239
0.9237804878048781,0.11795774647887323
0.9237804878048781,0.11883802816901408
0.9231707317073171,0.11971830985915492
0.9231707317073171,0.12059859154929578
0.9228658536585366,0.12147887323943662
0.9225609756097561,0.12235915492957747
0.9213414634146342,0.12323943661971831
0.9213414634146342,0.12411971830985916
0.9213414634146342,0.125
0.9207317073170732,0.12588028169014084
0.9204268292682927,0.1267605633802817
0.9204268292682927,0.12764084507042253
0.9204268292682927,0.12852112676056338
0.9204268292682927,0.12940140845070422
0.9204268292682927,0.13028169014084506
0.9201219512195122,0.1311619718309859
0.9201219512195122,0.13204225352112675
0.9192073170731707,0.1329225352112676
0.9185975609756097,0.13380281690140844
0.9173780487804878,0.13468309859154928
0.9164634146341464,0.13556338028169015
0.9164634146341464,0.136443661971831
0.9158536585365854,0.13732394366197184
0.9140243902439025,0.1382042253521127
0.9137195121951219,0.13908450704225353
0.911280487804878,0.13996478873239437
0.911280487804878,0.14084507042253522
0.9109756097560976,0.14172535211267606
0.9109756097560976,0.1426056338028169
0.9109756097560976,0.14348591549295775
0.9088414634146341,0.1443661971830986
0.9088414634146341,0.14524647887323944
0.9088414634146341,0.14612676056338028
0.9085365853658537,0.14700704225352113
0.9079268292682927,0.14788732394366197
0.9076219512195122,0.1487676056338028
0.9076219512195122,0.14964788732394366
0.9073170731707317,0.1505281690140845
0.9073170731707317,0.15140845070422534
0.9070121951219512,0.1522887323943662
0.9060975609756098,0.15316901408450703
0.9042682926829269,0.15404929577464788
0.9036585365853659,0.15492957746478872
0.9030487804878049,0.15580985915492956
0.9030487804878049,0.15669014084507044
0.9030487804878049,0.15757042253521128
0.9030487804878049,0.15845070422535212
0.9027439024390244,0.15933098591549297
0.9027439024390244,0.1602112676056338
0.9027439024390244,0.16109154929577466
0.9024390243902439,0.1619718309859155
0.9024390243902439,0.16285211267605634
0.9024390243902439,0.1637323943661972
0.9021341463414634,0.16461267605633803
0.9003048780487805,0.16549295774647887
0.8978658536585366,0.16637323943661972
0.8978658536585366,0.16725352112676056
0.8972560975609756,0.1681338028169014
0.8972560975609756,0.16901408450704225
0.8972560975609756,0.1698943661971831
0.8972560975609756,0.17077464788732394
0.8972560975609756,0.17165492957746478
0.8942073170731707,0.17253521126760563
0.8902439024390244,0.17341549295774647
0.8902439024390244,0.1742957746478873
0.8884146341463415,0.17517605633802816
0.8884146341463415,0.176056338028169
0.8884146341463415,0.17693661971830985
0.8884146341463415,0.17781690140845072
0.8875,0.17869718309859156
0.8875,0.1795774647887324
0.8875,0.18045774647887325
0.8875,0.1813380281690141
0.8871951219512195,0.18221830985915494
0.8871951219512195,0.18309859154929578
0.8871951219512195,0.18397887323943662
0.8871951219512195,0.18485915492957747
0.8871951219512195,0.1857394366197183
0.886890243902439,0.18661971830985916
0.886890243902439,0.1875
0.8865853658536585,0.18838028169014084
0.8865853658536585,0.1892605633802817
0.886280487804878,0.19014084507042253
0.8847560975609756,0.19102112676056338
0.8838414634146341,0.19190140845070422
0.8832317073170731,0.19278169014084506
0.8823170731707317,0.1936619718309859
0.8820121951219513,0.19454225352112675
0.8804878048780488,0.1954225352112676
0.8804878048780488,0.19630281690140844
0.8801829268292682,0.19718309859154928
0.8792682926829268,0.19806338028169015
0.8792682926829268,0.198943661971831
0.8768292682926829,0.19982394366197184
0.8768292682926829,0.2007042253521127
0.876219512195122,0.20158450704225353
0.8759146341463415,0.20246478873239437
0.875,0.20334507042253522
0.875,0.20422535211267606
0.875,0.2051056338028169
0.8746951219512196,0.20598591549295775
0.873780487804878,0.2068661971830986
0.8731707317073171,0.20774647887323944
0.8725609756097561,0.20862676056338028
0.8719512195121951,0.20950704225352113
0.8716463414634146,0.21038732394366197
0.8710365853658537,0.2112676056338028
0.8710365853658537,0.21214788732394366
0.8685975609756098,0.2130281690140845
0.8685975609756098,0.21390845070422534
0.8685975609756098,0.2147887323943662
0.8676829268292683,0.21566901408450703
0.8670731707317073,0.21654929577464788
0.8664634146341463,0.21742957746478872
0.8658536585365854,0.21830985915492956
0.8658536585365854,0.21919014084507044
0.8652439024390244,0.22007042253521128
0.8640243902439024,0.22095070422535212
0.8625,0.22183098591549297
0.8615853658536585,0.2227112676056338
0.8615853658536585,0.22359154929577466
0.8615853658536585,0.2244718309859155
0.8603658536585366,0.22535211267605634
0.8603658536585366,0.2262323943661972
0.8603658536585366,0.22711267605633803
0.8579268292682927,0.22799295774647887
0.8579268292682927,0.22887323943661972
0.8573170731707317,0.22975352112676056
0.8573170731707317,0.2306338028169014
0.8564024390243903,0.23151408450704225
0.8564024390243903,0.2323943661971831
0.8557926829268293,0.23327464788732394
0.8551829268292683,0.23415492957746478
0.8539634146341464,0.23503521126760563
0.8533536585365854,0.23591549295774647
0.8524390243902439,0.2367957746478873
0.8512195121951219,0.23767605633802816
0.8509146341463415,0.238556338028169
0.8509146341463415,0.23943661971830985
0.850609756097561,0.24031690140845072
0.85,0.24119718309859156
0.85,0.2420774647887324
0.85,0.24295774647887325
0.8496951219512195,0.2438380281690141
0.8496951219512195,0.24471830985915494
0.8496951219512195,0.24559859154929578
0.848780487804878,0.24647887323943662
0.848780487804878,0.24735915492957747
0.8478658536585366,0.2482394366197183
0.8463414634146341,0.24911971830985916
0.8442073170731708,0.25
0.8432926829268292,0.25088028169014087
0.8426829268292683,0.2517605633802817
0.8423780487804878,0.25264084507042256
0.8417682926829269,0.2535211267605634
0.8417682926829269,0.25440140845070425
0.8411585365853659,0.25528169014084506
0.8405487804878049,0.25616197183098594
0.8405487804878049,0.25704225352112675
0.8405487804878049,0.2579225352112676
0.8405487804878049,0.25880281690140844
0.8399390243902439,0.2596830985915493
0.8399390243902439,0.2605633802816901
0.8384146341463414,0.261443661971831
0.838109756097561,0.2623239436619718
0.838109756097561,0.2632042253521127
0.8378048780487805,0.2640845070422535
0.8362804878048781,0.2649647887323944
0.8362804878048781,0.2658450704225352
0.8350609756097561,0.26672535211267606
0.8350609756097561,0.2676056338028169
0.8320121951219512,0.26848591549295775
0.8320121951219512,0.26936619718309857
0.8317073170731707,0.27024647887323944
0.8314024390243903,0.2711267605633803
0.8304878048780487,0.2720070422535211
0.8301829268292683,0.272887323943662
0.8292682926829268,0.2737676056338028
0.8289634146341464,0.2746478873239437
0.8283536585365854,0.2755281690140845
0.8271341463414634,0.2764084507042254
0.8259146341463415,0.2772887323943662
0.825609756097561,0.27816901408450706
0.8253048780487805,0.2790492957746479
0.8243902439024391,0.27992957746478875
0.8240853658536585,0.28080985915492956
0.8234756097560976,0.28169014084507044
0.8228658536585366,0.28257042253521125
0.8216463414634146,0.2834507042253521
0.8216463414634146,0.28433098591549294
0.8216463414634146,0.2852112676056338
0.8204268292682927,0.2860915492957746
0.8195121951219513,0.2869718309859155
0.8179878048780488,0.2878521126760563
0.8173780487804878,0.2887323943661972
0.8170731707317074,0.289612676056338
0.8146341463414635,0.2904929577464789
0.8140243902439024,0.2913732394366197
0.8134146341463415,0.29225352112676056
0.8134146341463415,0.29313380281690143
0.811280487804878,0.29401408450704225
0.811280487804878,0.2948943661971831
0.8097560975609757,0.29577464788732394
0.8097560975609757,0.2966549295774648
0.8088414634146341,0.2975352112676056
0.8088414634146341,0.2984154929577465
0.8054878048780487,0.2992957746478873
0.8051829268292683,0.3001760563380282
0.8042682926829268,0.301056338028169
0.8042682926829268,0.3019366197183099
0.8042682926829268,0.3028169014084507
0.8036585365853659,0.30369718309859156
0.8033536585365854,0.3045774647887324
0.8030487804878048,0.30545774647887325
0.8027439024390244,0.30633802816901406
0.8006097560975609,0.30721830985915494
0.7987804878048781,0.30809859154929575
0.7987804878048781,0.3089788732394366
0.7987804878048781,0.30985915492957744
0.7987804878048781,0.3107394366197183
0.798170731707317,0.31161971830985913
0.7978658536585366,0.3125
0.7978658536585366,0.31338028169014087
0.7978658536585366,0.3142605633802817
0.7978658536585366,0.31514084507042256
0.7978658536585366,0.3160211267605634
0.7972560975609756,0.31690140845070425
0.796951219512195,0.31778169014084506
0.7966463414634146,0.31866197183098594
0.7957317073170732,0.31954225352112675
0.7957317073170732,0.3204225352112676
0.7948170731707317,0.32130281690140844
0.7935975609756097,0.3221830985915493
0.7932926829268293,0.3230633802816901
0.7929878048780488,0.323943661971831
0.7908536585365854,0.3248239436619718
0.7905487804878049,0.3257042253521127
0.7902439024390244,0.3265845070422535
0.7896341463414634,0.3274647887323944
0.7890243902439025,0.3283450704225352
0.7890243902439025,0.32922535211267606
0.7890243902439025,0.3301056338028169
0.7884146341463415,0.33098591549295775
0.7878048780487805,0.33186619718309857
0.7871951219512195,0.33274647887323944
0.7865853658536586,0.3336267605633803
0.7865853658536586,0.3345070422535211
0.7865853658536586,0.335387323943662
0.7859756097560976,0.3362676056338028
0.7844512195121951,0.3371478873239437
0.7835365853658537,0.3380281690140845
0.7835365853658537,0.3389084507042254
0.7817073170731708,0.3397887323943662
0.7817073170731708,0.34066901408450706
0.7801829268292683,0.3415492957746479
0.7801829268292683,0.34242957746478875
0.7786585365853659,0.34330985915492956
0.7786585365853659,0.34419014084507044
0.7786585365853659,0.34507042253521125
0.7786585365853659,0.3459507042253521
0.7780487804878049,0.34683098591549294
0.7780487804878049,0.3477112676056338
0.7777439024390244,0.3485915492957746
0.7777439024390244,0.3494718309859155
0.7774390243902439,0.3503521126760563
0.7771341463414634,0.3512323943661972
0.776829268292683,0.352112676056338
0.776829268292683,0.3529929577464789
0.776219512195122,0.3538732394366197
0.7759146341463414,0.35475352112676056
0.7759146341463414,0.35563380281690143
0.7753048780487805,0.35651408450704225
0.7746951219512195,0.3573943661971831
0.7740853658536585,0.35827464788732394
0.7740853658536585,0.3591549295774648
0.7707317073170732,0.3600352112676056
0.7698170731707317,0.3609154929577465
0.7695121951219512,0.3617957746478873
0.7692073170731707,0.3626760563380282
0.7692073170731707,0.363556338028169
0.7689024390243903,0.3644366197183099
0.7652439024390244,0.3653169014084507
0.7646341463414634,0.36619718309859156
0.7640243902439025,0.3670774647887324
0.7621951219512195,0.36795774647887325
0.761280487804878,0.36883802816901406
0.7606707317073171,0.36971830985915494
0.7597560975609756,0.37059859154929575
0.7585365853658537,0.3714788732394366
0.7573170731707317,0.37235915492957744
0.7564024390243902,0.3732394366197183
0.7564024390243902,0.37411971830985913
0.7557926829268293,0.375
0.7545731707317074,0.37588028169014087
0.7539634146341463,0.3767605633802817
0.7536585365853659,0.37764084507042256
0.7527439024390243,0.3785211267605634
0.7527439024390243,0.37940140845070425
0.7521341463414635,0.38028169014084506
0.7521341463414635,0.38116197183098594
0.7515243902439024,0.38204225352112675
0.750609756097561,0.3829225352112676
0.7503048780487804,0.38380281690140844
0.7490853658536585,0.3846830985915493
0.7490853658536585,0.3855633802816901
0.7490853658536585,0.386443661971831
0.7484756097560976,0.3873239436619718
0.7484756097560976,0.3882042253521127
0.7478658536585365,0.3890845070422535
0.7478658536585365,0.3899647887323944
0.7475609756097561,0.3908450704225352
0.7475609756097561,0.39172535211267606
0.7460365853658537,0.3926056338028169
0.7460365853658537,0.39348591549295775
0.7442073170731707,0.39436619718309857
0.7426829268292683,0.39524647887323944
0.7417682926829268,0.3961267605633803
0.7414634146341463,0.3970070422535211
0.7414634146341463,0.397887323943662
0.7414634146341463,0.3987676056338028
0.7405487804878048,0.3996478873239437
0.736890243902439,0.4005281690140845
0.736890243902439,0.4014084507042254
0.7365853658536585,0.4022887323943662
0.7365853658536585,0.40316901408450706
0.735670731707317,0.4040492957746479
0.735670731707317,0.40492957746478875
0.7338414634146342,0.40580985915492956
0.7338414634146342,0.40669014084507044
0.7329268292682927,0.40757042253521125
0.7320121951219511,0.4084507042253521
0.7320121951219511,0.40933098591549294
0.7320121951219511,0.4102112676056338
0.7314024390243903,0.4110915492957746
0.7310975609756097,0.4119718309859155
0.7304878048780488,0.4128521126760563
0.7295731707317072,0.4137323943661972
0.7289634146341464,0.414612676056338
0.7277439024390244,0.4154929577464789
0.7265243902439025,0.4163732394366197
0.7265243902439025,0.41725352112676056
0.7265243902439025,0.41813380281690143
0.724390243902439,0.41901408450704225
0.724390243902439,0.4198943661971831
0.7225609756097561,0.42077464788732394
0.7213414634146341,0.4216549295774648
0.7204268292682927,0.4225352112676056
0.7192073170731708,0.4234154929577465
0.7192073170731708,0.4242957746478873
0.7192073170731708,0.4251760563380282
0.7189024390243902,0.426056338028169
0.7179878048780488,0.4269366197183099
0.7179878048780488,0.4278169014084507
0.7179878048780488,0.42869718309859156
0.7179878048780488,0.4295774647887324
0.7158536585365853,0.43045774647887325
0.7158536585365853,0.43133802816901406
0.7146341463414634,0.43221830985915494
0.714329268292683,0.43309859154929575
0.714329268292683,0.4339788732394366
0.714329268292683,0.43485915492957744
0.714329268292683,0.4357394366197183
0.7140243902439025,0.43661971830985913
0.7134146341463414,0.4375
0.713109756097561,0.43838028169014087
0.7128048780487806,0.4392605633802817
0.7128048780487806,0.44014084507042256
0.7121951219512195,0.4410211267605634
0.7109756097560975,0.44190140845070425
0.7109756097560975,0.44278169014084506
0.7088414634146342,0.44366197183098594
0.7082317073170732,0.44454225352112675
0.7079268292682928,0.4454225352112676
0.7060975609756097,0.44630281690140844
0.7057926829268293,0.4471830985915493
0.7054878048780489,0.4480633802816901
0.7054878048780489,0.448943661971831
0.7039634146341464,0.4498239436619718
0.7033536585365854,0.4507042253521127
0.703048780487805,0.4515845070422535
0.701829268292683,0.4524647887323944
0.700609756097561,0.4533450704225352
0.7003048780487805,0.45422535211267606
0.6990853658536585,0.4551056338028169
0.6984756097560976,0.45598591549295775
0.6984756097560976,0.45686619718309857
0.6978658536585366,0.45774647887323944
0.6969512195121952,0.4586267605633803
0.6966463414634146,0.4595070422535211
0.6966463414634146,0.460387323943662
0.6966463414634146,0.4612676056338028
0.6966463414634146,0.4621478873239437
0.6960365853658537,0.4630281690140845
0.6957317073170732,0.4639084507042254
0.6945121951219513,0.4647887323943662
0.6945121951219513,0.46566901408450706
0.6935975609756098,0.4665492957746479
0.6932926829268293,0.46742957746478875
0.6911585365853659,0.46830985915492956
0.6905487804878049,0.46919014084507044
0.6899390243902439,0.47007042253521125
0.688109756097561,0.4709507042253521
0.6878048780487804,0.47183098591549294
0.686890243902439,0.4727112676056338
0.6865853658536585,0.4735915492957746
0.686280487804878,0.4744718309859155
0.6826219512195122,0.4753521126760563
0.6814024390243902,0.4762323943661972
0.6798780487804879,0.477112676056338
0.6792682926829268,0.4779929577464789
0.6792682926829268,0.4788732394366197
0.6783536585365854,0.47975352112676056
0.6783536585365854,0.48063380281690143
0.6780487804878048,0.48151408450704225
0.6777439024390244,0.4823943661971831
0.6768292682926829,0.48327464788732394
0.6737804878048781,0.4841549295774648
0.6728658536585366,0.4850352112676056
0.6716463414634146,0.4859154929577465
0.6716463414634146,0.4867957746478873
0.6701219512195122,0.4876760563380282
0.6698170731707317,0.488556338028169
0.6695121951219511,0.4894366197183099
0.6689024390243903,0.4903169014084507
0.6682926829268292,0.49119718309859156
0.6679878048780488,0.4920774647887324
0.6679878048780488,0.49295774647887325
0.6673780487804878,0.49383802816901406
0.6661585365853658,0.49471830985915494
0.6637195121951219,0.49559859154929575
0.6621951219512194,0.4964788732394366
0.6594512195121951,0.49735915492957744
0.6545731707317073,0.4982394366197183
0.6536585365853659,0.49911971830985913
0.6533536585365853,0.5
0.6533536585365853,0.5008802816901409
0.65,0.5017605633802817
0.6490853658536586,0.5026408450704225
0.6490853658536586,0.5035211267605634
0.6490853658536586,0.5044014084507042
0.6475609756097561,0.5052816901408451
0.6460365853658536,0.5061619718309859
0.6460365853658536,0.5070422535211268
0.6432926829268293,0.5079225352112676
0.6423780487804878,0.5088028169014085
0.639329268292683,0.5096830985915493
0.6390243902439025,0.5105633802816901
0.638109756097561,0.511443661971831
0.6378048780487805,0.5123239436619719
0.6378048780487805,0.5132042253521126
0.6368902439024391,0.5140845070422535
0.6359756097560976,0.5149647887323944
0.6356707317073171,0.5158450704225352
0.6356707317073171,0.516725352112676
0.6356707317073171,0.5176056338028169
0.6353658536585366,0.5184859154929577
0.635060975609756,0.5193661971830986
0.6338414634146341,0.5202464788732394
0.6335365853658537,0.5211267605633803
0.6335365853658537,0.5220070422535211
0.6317073170731707,0.522887323943662
0.6307926829268293,0.5237676056338029
0.6301829268292682,0.5246478873239436
0.6301829268292682,0.5255281690140845
0.6289634146341463,0.5264084507042254
0.6289634146341463,0.5272887323943662
0.6280487804878049,0.528169014084507
0.6277439024390243,0.5290492957746479
0.6268292682926829,0.5299295774647887
0.6268292682926829,0.5308098591549296
0.6268292682926829,0.5316901408450704
0.626219512195122,0.5325704225352113
0.626219512195122,0.5334507042253521
0.6259146341463415,0.534330985915493
0.625609756097561,0.5352112676056338
0.6231707317073171,0.5360915492957746
0.6201219512195122,0.5369718309859155
0.6189024390243902,0.5378521126760564
0.6189024390243902,0.5387323943661971
0.6189024390243902,0.539612676056338
0.6189024390243902,0.5404929577464789
0.6182926829268293,0.5413732394366197
0.6182926829268293,0.5422535211267606
0.6170731707317073,0.5431338028169014
0.6164634146341463,0.5440140845070423
0.614939024390244,0.5448943661971831
0.6140243902439024,0.545774647887324
0.6134146341463415,0.5466549295774648
0.6134146341463415,0.5475352112676056
0.6121951219512195,0.5484154929577465
0.6121951219512195,0.5492957746478874
0.6121951219512195,0.5501760563380281
0.6121951219512195,0.551056338028169
0.611890243902439,0.5519366197183099
0.611890243902439,0.5528169014084507
0.6112804878048781,0.5536971830985915
0.610670731707317,0.5545774647887324
0.6100609756097561,0.5554577464788732
0.6097560975609756,0.5563380281690141
0.609451219512195,0.5572183098591549
0.6051829268292683,0.5580985915492958
0.6051829268292683,0.5589788732394366
0.6045731707317072,0.5598591549295775
0.6045731707317072,0.5607394366197183
0.6033536585365853,0.5616197183098591
0.6009146341463414,0.5625
0.6009146341463414,0.5633802816901409
0.6009146341463414,0.5642605633802817
0.5996951219512194,0.5651408450704225
0.5990853658536586,0.5660211267605634
0.5978658536585366,0.5669014084507042
0.5978658536585366,0.5677816901408451
0.5975609756097561,0.5686619718309859
0.5969512195121951,0.5695422535211268
0.5963414634146341,0.5704225352112676
0.5960365853658536,0.5713028169014085
0.5960365853658536,0.5721830985915493
0.5942073170731708,0.5730633802816901
0.5932926829268292,0.573943661971831
0.5929878048780488,0.5748239436619719
0.5923780487804878,0.5757042253521126
0.5911585365853659,0.5765845070422535
0.5908536585365853,0.5774647887323944
0.5908536585365853,0.5783450704225352
0.5902439024390245,0.579225352112676
0.5902439024390245,0.5801056338028169
0.588719512195122,0.5809859154929577
0.5871951219512195,0.5818661971830986
0.5871951219512195,0.5827464788732394
0.5871951219512195,0.5836267605633803
0.5865853658536586,0.5845070422535211
0.5856707317073171,0.585387323943662
0.5856707317073171,0.5862676056338029
0.5850609756097561,0.5871478873239436
0.5801829268292683,0.5880281690140845
0.5798780487804878,0.5889084507042254
0.5789634146341464,0.5897887323943662
0.576829268292683,0.590669014084507
0.5753048780487805,0.5915492957746479
0.5743902439024391,0.5924295774647887
0.573780487804878,0.5933098591549296
0.5728658536585366,0.5941901408450704
0.5704268292682927,0.5950704225352113
0.5704268292682927,0.5959507042253521
0.5695121951219513,0.596830985915493
0.5676829268292682,0.5977112676056338
0.5670731707317074,0.5985915492957746
0.5649390243902439,0.5994718309859155
0.563719512195122,0.6003521126760564
0.5634146341463415,0.6012323943661971
0.5628048780487804,0.602112676056338
0.5603658536585365,0.6029929577464789
0.5588414634146341,0.6038732394366197
0.5588414634146341,0.6047535211267606
0.5588414634146341,0.6056338028169014
0.5588414634146341,0.6065140845070423
0.5588414634146341,0.6073943661971831
0.5588414634146341,0.608274647887324
0.5588414634146341,0.6091549295774648
0.5588414634146341,0.6100352112676056
0.5573170731707318,0.6109154929577465
0.5560975609756098,0.6117957746478874
0.5560975609756098,0.6126760563380281
0.5551829268292683,0.613556338028169
0.5542682926829268,0.6144366197183099
0.5542682926829268,0.6153169014084507
0.552439024390244,0.6161971830985915
0.5515243902439024,0.6170774647887324
0.551219512195122,0.6179577464788732
0.5503048780487805,0.6188380281690141
0.5503048780487805,0.6197183098591549
0.5496951219512195,0.6205985915492958
0.549390243902439,0.6214788732394366
0.5487804878048781,0.6223591549295775
0.5463414634146342,0.6232394366197183
0.5454268292682927,0.6241197183098591
0.5451219512195122,0.625
0.5442073170731707,0.6258802816901409
0.5435975609756097,0.6267605633802817
0.5432926829268292,0.6276408450704225
0.5423780487804878,0.6285211267605634
0.5423780487804878,0.6294014084507042
0.5408536585365853,0.6302816901408451
0.5399390243902439,0.6311619718309859
0.5396341463414633,0.6320422535211268
0.5396341463414633,0.6329225352112676
0.538109756097561,0.6338028169014085
0.535670731707317,0.6346830985915493
0.5353658536585366,0.6355633802816901
0.5332317073170731,0.636443661971831
0.5323170731707316,0.6373239436619719
0.5317073170731708,0.6382042253521126
0.5289634146341464,0.6390845070422535
0.5280487804878049,0.6399647887323944
0.525609756097561,0.6408450704225352
0.5253048780487806,0.641725352112676
0.525,0.6426056338028169
0.5231707317073171,0.6434859154929577
0.5231707317073171,0.6443661971830986
0.5228658536585367,0.6452464788732394
0.5216463414634147,0.6461267605633803
0.5204268292682928,0.6470070422535211
0.5179878048780489,0.647887323943662
0.5179878048780489,0.6487676056338029
0.5176829268292683,0.6496478873239436
0.5161585365853658,0.6505281690140845
0.515548780487805,0.6514084507042254
0.5152439024390244,0.6522887323943662
0.514329268292683,0.653169014084507
0.514329268292683,0.6540492957746479
0.514329268292683,0.6549295774647887
0.514329268292683,0.6558098591549296
0.5125,0.6566901408450704
0.5103658536585366,0.6575704225352113
0.5088414634146341,0.6584507042253521
0.5067073170731707,0.659330985915493
0.5067073170731707,0.6602112676056338
0.5039634146341463,0.6610915492957746
0.5030487804878049,0.6619718309859155
0.5030487804878049,0.6628521126760564
0.5015243902439024,0.6637323943661971
0.5015243902439024,0.664612676056338
0.5009146341463415,0.6654929577464789
0.5,0.6663732394366197
0.5,0.6672535211267606
0.499390243902439,0.6681338028169014
0.4969512195121951,0.6690140845070423
0.4960365853658537,0.6698943661971831
0.4960365853658537,0.670774647887324
0.49542682926829273,0.6716549295774648
0.49542682926829273,0.6725352112676056
0.49481707317073176,0.6734154929577465
0.49481707317073176,0.6742957746478874
0.4945121951219512,0.6751760563380281
0.49390243902439024,0.676056338028169
0.4935975609756098,0.6769366197183099
0.49329268292682926,0.6778169014084507
0.49146341463414633,0.6786971830985915
0.49146341463414633,0.6795774647887324
0.4911585365853659,0.6804577464788732
0.4911585365853659,0.6813380281690141
0.48993902439024395,0.6822183098591549
0.4896341463414634,0.6830985915492958
0.48841463414634145,0.6839788732394366
0.488109756097561,0.6848591549295775
0.488109756097561,0.6857394366197183
0.4865853658536585,0.6866197183098591
0.4853658536585366,0.6875
0.4832317073170732,0.6883802816901409
0.4814024390243903,0.6892605633802817
0.4807926829268293,0.6901408450704225
0.47957317073170735,0.6910211267605634
0.47865853658536583,0.6919014084507042
0.4777439024390244,0.6927816901408451
0.4765243902439025,0.6936619718309859
0.4753048780487805,0.6945422535211268
0.4753048780487805,0.6954225352112676
0.47469512195121955,0.6963028169014085
0.474390243902439,0.6971830985915493
0.474390243902439,0.6980633802816901
0.47408536585365857,0.698943661971831
0.47408536585365857,0.6998239436619719
0.47408536585365857,0.7007042253521126
0.47408536585365857,0.7015845070422535
0.4728658536585366,0.7024647887323944
0.4713414634146341,0.7033450704225352
0.4710365853658537,0.704225352112676
0.4704268292682927,0.7051056338028169
0.47012195121951217,0.7059859154929577
0.4689024390243902,0.7068661971830986
0.4689024390243902,0.7077464788732394
0.4685975609756098,0.7086267605633803
0.4661585365853659,0.7095070422535211
0.4649390243902439,0.710387323943662
0.46432926829268295,0.7112676056338029
0.46432926829268295,0.7121478873239436
0.4640243902439024,0.7130281690140845
0.463109756097561,0.7139084507042254
0.4625,0.7147887323943662
0.4625,0.715669014084507
0.4625,0.7165492957746479
0.4615853658536585,0.7174295774647887
0.4609756097560975,0.7183098591549296
0.4597560975609756,0.7191901408450704
0.4591463414634146,0.7200704225352113
0.4591463414634146,0.7209507042253521
0.4585365853658536,0.721830985915493
0.4585365853658536,0.7227112676056338
0.45701219512195124,0.7235915492957746
0.4560975609756097,0.7244718309859155
0.4557926829268293,0.7253521126760564
0.45457317073170733,0.7262323943661971
0.45457317073170733,0.727112676056338
0.45396341463414636,0.7279929577464789
0.45396341463414636,0.7288732394366197
0.45243902439024386,0.7297535211267606
0.4521341463414634,0.7306338028169014
0.4518292682926829,0.7315140845070423
0.4518292682926829,0.7323943661971831
0.4518292682926829,0.733274647887324
0.45152439024390245,0.7341549295774648
0.4512195121951219,0.7350352112676056
0.4496951219512195,0.7359154929577465
0.4496951219512195,0.7367957746478874
0.4496951219512195,0.7376760563380281
0.449390243902439,0.738556338028169
0.449390243902439,0.7394366197183099
0.449390243902439,0.7403169014084507
0.44847560975609757,0.7411971830985915
0.4478658536585366,0.7420774647887324
0.4469512195121951,0.7429577464788732
0.4463414634146341,0.7438380281690141
0.4454268292682927,0.7447183098591549
0.4454268292682927,0.7455985915492958
0.44512195121951215,0.7464788732394366
0.44359756097560976,0.7473591549295775
0.4429878048780488,0.7482394366197183
0.4429878048780488,0.7491197183098591
0.44268292682926824,0.75
0.44207317073170727,0.7508802816901409
0.44207317073170727,0.7517605633802817
0.44176829268292683,0.7526408450704225
0.44176829268292683,0.7535211267605634
0.43963414634146336,0.7544014084507042
0.43963414634146336,0.7552816901408451
0.43963414634146336,0.7561619718309859
0.43932926829268293,0.7570422535211268
0.4384146341463414,0.7579225352112676
0.438109756097561,0.7588028169014085
0.438109756097561,0.7596830985915493
0.43719512195121957,0.7605633802816901
0.4359756097560976,0.761443661971831
0.4350609756097561,0.7623239436619719
0.43475609756097566,0.7632042253521126
0.4344512195121951,0.7640845070422535
0.4344512195121951,0.7649647887323944
0.4344512195121951,0.7658450704225352
0.4344512195121951,0.766725352112676
0.4326219512195122,0.7676056338028169
0.4326219512195122,0.7684859154929577
0.4326219512195122,0.7693661971830986
0.43231707317073176,0.7702464788732394
0.4317073170731708,0.7711267605633803
0.4310975609756098,0.7720070422535211
0.43079268292682926,0.772887323943662
0.42896341463414633,0.7737676056338029
0.4286585365853659,0.7746478873239436
0.4286585365853659,0.7755281690140845
0.4277439024390244,0.7764084507042254
0.42743902439024395,0.7772887323943662
0.42743902439024395,0.778169014084507
0.42743902439024395,0.7790492957746479
0.426829268292683,0.7799295774647887
0.426829268292683,0.7808098591549296
0.425609756097561,0.7816901408450704
0.4240853658536585,0.7825704225352113
0.4237804878048781,0.7834507042253521
0.42347560975609755,0.784330985915493
0.4228658536585366,0.7852112676056338
0.4228658536585366,0.7860915492957746
0.42256097560975614,0.7869718309859155
0.42195121951219516,0.7878521126760564
0.4207317073170732,0.7887323943661971
0.42042682926829267,0.789612676056338
0.41951219512195126,0.7904929577464789
0.4189024390243903,0.7913732394366197
0.4182926829268293,0.7922535211267606
0.4182926829268293,0.7931338028169014
0.4164634146341464,0.7940140845070423
0.41554878048780486,0.7948943661971831
0.4149390243902439,0.795774647887324
0.4143292682926829,0.7966549295774648
0.4140243902439025,0.7975352112676056
0.4140243902439025,0.7984154929577465
0.41310975609756095,0.7992957746478874
0.40975609756097564,0.8001760563380281
0.40975609756097564,0.801056338028169
0.40914634146341466,0.8019366197183099
0.40914634146341466,0.8028169014084507
0.4088414634146341,0.8036971830985915
0.4088414634146341,0.8045774647887324
0.4085365853658537,0.8054577464788732
0.40731707317073174,0.8063380281690141
0.40731707317073174,0.8072183098591549
0.40670731707317076,0.8080985915492958
0.40518292682926826,0.8089788732394366
0.40487804878048783,0.8098591549295775
0.40426829268292686,0.8107394366197183
0.4039634146341463,0.8116197183098591
0.4030487804878049,0.8125
0.4024390243902439,0.8133802816901409
0.4015243902439024,0.8142605633802817
0.401219512195122,0.8151408450704225
0.40030487804878045,0.8160211267605634
0.3990853658536585,0.8169014084507042
0.3975609756097561,0.8177816901408451
0.39634146341463417,0.8186619718309859
0.39634146341463417,0.8195422535211268
0.39634146341463417,0.8204225352112676
0.3960365853658536,0.8213028169014085
0.3960365853658536,0.8221830985915493
0.3957317073170732,0.8230633802816901
0.3957317073170732,0.823943661971831
0.3957317073170732,0.8248239436619719
0.3951219512195122,0.8257042253521126
0.3951219512195122,0.8265845070422535
0.3951219512195122,0.8274647887323944
0.3942073170731707,0.8283450704225352
0.39207317073170733,0.829225352112676
0.39207317073170733,0.8301056338028169
0.39207317073170733,0.8309859154929577
0.39146341463414636,0.8318661971830986
0.39146341463414636,0.8327464788732394
0.39146341463414636,0.8336267605633803
0.3908536585365854,0.8345070422535211
0.3908536585365854,0.835387323943662
0.3908536585365854,0.8362676056338029
0.38993902439024386,0.8371478873239436
0.38993902439024386,0.8380281690140845
0.3893292682926829,0.8389084507042254
0.3893292682926829,0.8397887323943662
0.3893292682926829,0.840669014084507
0.3878048780487805,0.8415492957746479
0.38749999999999996,0.8424295774647887
0.3871951219512195,0.8433098591549296
0.3871951219512195,0.8441901408450704
0.385670731707317,0.8450704225352113
0.38506097560975605,0.8459507042253521
0.38506097560975605,0.846830985915493
0.38506097560975605,0.8477112676056338
0.38506097560975605,0.8485915492957746
0.38506097560975605,0.8494718309859155
0.3847560975609756,0.8503521126760564
0.3844512195121951,0.8512323943661971
0.3838414634146341,0.852112676056338
0.3838414634146341,0.8529929577464789
0.38353658536585367,0.8538732394366197
0.38262195121951215,0.8547535211267606
0.38170731707317074,0.8556338028169014
0.3814024390243902,0.8565140845070423
0.38109756097560976,0.8573943661971831
0.38109756097560976,0.858274647887324
0.3807926829268292,0.8591549295774648
0.3807926829268292,0.8600352112676056
0.3807926829268292,0.8609154929577465
0.3804878048780488,0.8617957746478874
0.3804878048780488,0.8626760563380281
0.3804878048780488,0.863556338028169
0.3804878048780488,0.8644366197183099
0.3804878048780488,0.8653169014084507
0.3804878048780488,0.8661971830985915
0.3804878048780488,0.8670774647887324
0.3804878048780488,0.8679577464788732
0.3804878048780488,0.8688380281690141
0.3804878048780488,0.8697183098591549
0.3804878048780488,0.8705985915492958
0.3804878048780488,0.8714788732394366
0.38018292682926824,0.8723591549295775
0.38018292682926824,0.8732394366197183
0.38018292682926824,0.8741197183098591
0.3798780487804878,0.875
0.3798780487804878,0.8758802816901409
0.3798780487804878,0.8767605633802817
0.37926829268292683,0.8776408450704225
0.3789634146341463,0.8785211267605634
0.3789634146341463,0.8794014084507042
0.37865853658536586,0.8802816901408451
0.3783536585365853,0.8811619718309859
0.3780487804878049,0.8820422535211268
0.3780487804878049,0.8829225352112676
0.37774390243902434,0.8838028169014085
0.37774390243902434,0.8846830985915493
0.37774390243902434,0.8855633802816901
0.3774390243902439,0.886443661971831
0.37713414634146336,0.8873239436619719
0.37713414634146336,0.8882042253521126
0.37713414634146336,0.8890845070422535
0.37682926829268293,0.8899647887323944
0.37682926829268293,0.8908450704225352
0.3765243902439024,0.891725352112676
0.3765243902439024,0.8926056338028169
0.3765243902439024,0.8934859154929577
0.3765243902439024,0.8943661971830986
0.37621951219512195,0.8952464788732394
0.37621951219512195,0.8961267605633803
0.37621951219512195,0.8970070422535211
0.375,0.897887323943662
0.375,0.8987676056338029
0.375,0.8996478873239436
0.374390243902439,0.9005281690140845
0.3740853658536586,0.9014084507042254
0.3740853658536586,0.9022887323943662
0.3740853658536586,0.903169014084507
0.37317073170731707,0.9040492957746479
0.37317073170731707,0.9049295774647887
0.37317073170731707,0.9058098591549296
0.3725609756097561,0.9066901408450704
0.3719512195121951,0.9075704225352113
0.3719512195121951,0.9084507042253521
0.3719512195121951,0.909330985915493
0.37134146341463414,0.9102112676056338
0.37134146341463414,0.9110915492957746
0.37134146341463414,0.9119718309859155
0.37134146341463414,0.9128521126760564
0.37134146341463414,0.9137323943661971
0.37134146341463414,0.914612676056338
0.3710365853658537,0.9154929577464789
0.37073170731707317,0.9163732394366197
0.36981707317073176,0.9172535211267606
0.3695121951219512,0.9181338028169014
0.36890243902439024,0.9190140845070423
0.36890243902439024,0.9198943661971831
0.36829268292682926,0.920774647887324
0.3676829268292683,0.9216549295774648
0.3676829268292683,0.9225352112676056
0.3676829268292683,0.9234154929577465
0.36737804878048785,0.9242957746478874
0.36737804878048785,0.9251760563380281
0.36737804878048785,0.926056338028169
0.3670731707317073,0.9269366197183099
0.3667682926829269,0.9278169014084507
0.3667682926829269,0.9286971830985915
0.36646341463414633,0.9295774647887324
0.36646341463414633,0.9304577464788732
0.36646341463414633,0.9313380281690141
0.3661585365853659,0.9322183098591549
0.3661585365853659,0.9330985915492958
0.36585365853658536,0.9339788732394366
0.36585365853658536,0.9348591549295775
0.3655487804878049,0.9357394366197183
0.3655487804878049,0.9366197183098591
0.3652439024390244,0.9375
0.364329268292683,0.9383802816901409
0.36402439024390243,0.9392605633802817
0.36402439024390243,0.9401408450704225
0.36402439024390243,0.9410211267605634
0.36402439024390243,0.9419014084507042
0.36402439024390243,0.9427816901408451
0.36402439024390243,0.9436619718309859
0.36341463414634145,0.9445422535211268
0.3621951219512195,0.9454225352112676
0.3621951219512195,0.9463028169014085
0.3621951219512195,0.9471830985915493
0.36189024390243907,0.9480633802816901
0.36189024390243907,0.948943661971831
0.36097560975609755,0.9498239436619719
0.36097560975609755,0.9507042253521126
0.36097560975609755,0.9515845070422535
0.3606707317073171,0.9524647887323944
0.3603658536585366,0.9533450704225352
0.3603658536585366,0.954225352112676
0.3603658536585366,0.9551056338028169
0.3603658536585366,0.9559859154929577
0.3603658536585366,0.9568661971830986
0.36006097560975614,0.9577464788732394
0.35945121951219516,0.9586267605633803
0.35945121951219516,0.9595070422535211
0.35945121951219516,0.960387323943662
0.3591463414634146,0.9612676056338029
0.35853658536585364,0.9621478873239436
0.35853658536585364,0.9630281690140845
0.35853658536585364,0.9639084507042254
0.35853658536585364,0.9647887323943662
0.35853658536585364,0.965669014084507
0.35853658536585364,0.9665492957746479
0.35853658536585364,0.9674295774647887
0.3582317073170732,0.9683098591549296
0.3582317073170732,0.9691901408450704
0.35792682926829267,0.9700704225352113
0.35792682926829267,0.9709507042253521
0.35792682926829267,0.971830985915493
0.35792682926829267,0.9727112676056338
0.35792682926829267,0.9735915492957746
0.3573170731707317,0.9744718309859155
0.3573170731707317,0.9753521126760564
0.3573170731707317,0.9762323943661971
0.3573170731707317,0.977112676056338
0.35701219512195126,0.9779929577464789
0.3564024390243903,0.9788732394366197
0.3564024390243903,0.9797535211267606
0.35609756097560974,0.9806338028169014
0.35609756097560974,0.9815140845070423
0.35609756097560974,0.9823943661971831
0.35609756097560974,0.983274647887324
0.35609756097560974,0.9841549295774648
0.35609756097560974,0.9850352112676056
0.35609756097560974,0.9859154929577465
0.35609756097560974,0.9867957746478874
0.35609756097560974,0.9876760563380281
0.35609756097560974,0.988556338028169
0.35518292682926833,0.9894366197183099
0.35518292682926833,0.9903169014084507
0.3548780487804878,0.9911971830985915
0.35457317073170735,0.9920774647887324
0.3542682926829268,0.9929577464788732
0.3542682926829268,0.9938380281690141
0.3542682926829268,0.9947183098591549
0.3542682926829268,0.9955985915492958
0.3542682926829268,0.9964788732394366
0.3542682926829268,0.9973591549295775
0.3542682926829268,0.9982394366197183
0.3542682926829268,0.9991197183098591
0.3539634146341464,1.0
0.3539634146341464,1.0008802816901408
0.3539634146341464,1.0017605633802817
0.3539634146341464,1.0026408450704225
0.3539634146341464,1.0035211267605635
0.3533536585365854,1.0044014084507042
0.35304878048780486,1.005281690140845
0.35304878048780486,1.006161971830986
0.3527439024390244,1.0070422535211268
0.3524390243902439,1.0079225352112675
0.3524390243902439,1.0088028169014085
0.3524390243902439,1.0096830985915493
0.35213414634146345,1.0105633802816902
0.35213414634146345,1.011443661971831
0.35213414634146345,1.0123239436619718
0.35213414634146345,1.0132042253521127
0.35213414634146345,1.0140845070422535
0.35213414634146345,1.0149647887323943
0.35213414634146345,1.0158450704225352
0.35213414634146345,1.016725352112676
0.35213414634146345,1.017605633802817
0.35213414634146345,1.0184859154929577
0.35213414634146345,1.0193661971830985
0.35213414634146345,1.0202464788732395
0.35213414634146345,1.0211267605633803
0.35213414634146345,1.0220070422535212
0.35213414634146345,1.022887323943662
0.35213414634146345,1.0237676056338028
0.35213414634146345,1.0246478873239437
0.35213414634146345,1.0255281690140845
0.35213414634146345,1.0264084507042253
0.35213414634146345,1.0272887323943662
0.3518292682926829,1.028169014084507
0.3518292682926829,1.029049295774648
0.3515243902439025,1.0299295774647887
0.3515243902439025,1.0308098591549295
0.35121951219512193,1.0316901408450705
0.35121951219512193,1.0325704225352113
0.35121951219512193,1.033450704225352
0.35121951219512193,1.034330985915493
0.35121951219512193,1.0352112676056338
0.35121951219512193,1.0360915492957747
0.35121951219512193,1.0369718309859155
0.35121951219512193,1.0378521126760563
0.3509146341463415,1.0387323943661972
0.3509146341463415,1.039612676056338
0.3503048780487805,1.0404929577464788
0.3503048780487805,1.0413732394366197
0.3503048780487805,1.0422535211267605
0.3503048780487805,1.0431338028169015
0.3503048780487805,1.0440140845070423
0.35,1.044894366197183
0.35,1.045774647887324
0.34969512195121955,1.0466549295774648
0.34969512195121955,1.0475352112676057
0.34969512195121955,1.0484154929577465
0.34969512195121955,1.0492957746478873
0.34969512195121955,1.0501760563380282
0.34969512195121955,1.051056338028169
0.34969512195121955,1.0519366197183098
0.34969512195121955,1.0528169014084507
0.34969512195121955,1.0536971830985915
0.34969512195121955,1.0545774647887325
0.349390243902439,1.0554577464788732
0.349390243902439,1.056338028169014
0.349390243902439,1.057218309859155
0.349390243902439,1.0580985915492958
0.349390243902439,1.0589788732394365
0.349390243902439,1.0598591549295775
0.349390243902439,1.0607394366197183
0.349390243902439,1.0616197183098592
0.349390243902439,1.0625
0.349390243902439,1.0633802816901408
0.349390243902439,1.0642605633802817
0.349390243902439,1.0651408450704225
0.349390243902439,1.0660211267605635
0.3484756097560976,1.0669014084507042
0.3484756097560976,1.067781690140845
0.3484756097560976,1.068661971830986
0.3484756097560976,1.0695422535211268
0.3484756097560976,1.0704225352112675
0.3484756097560976,1.0713028169014085
0.34817073170731705,1.0721830985915493
0.34725609756097564,1.0730633802816902
0.34725609756097564,1.073943661971831
0.34725609756097564,1.0748239436619718
0.34725609756097564,1.0757042253521127
0.34725609756097564,1.0765845070422535
0.34725609756097564,1.0774647887323943
0.34725609756097564,1.0783450704225352
0.3469512195121951,1.079225352112676
0.3469512195121951,1.080105633802817
0.34664634146341466,1.0809859154929577
0.34664634146341466,1.0818661971830985
0.34664634146341466,1.0827464788732395
0.3460365853658537,1.0836267605633803
0.3460365853658537,1.0845070422535212
0.3460365853658537,1.085387323943662
0.34573170731707314,1.0862676056338028
0.34573170731707314,1.0871478873239437
0.34573170731707314,1.0880281690140845
0.34573170731707314,1.0889084507042253
0.34573170731707314,1.0897887323943662
0.34573170731707314,1.090669014084507
0.34573170731707314,1.091549295774648
0.34573170731707314,1.0924295774647887
0.34573170731707314,1.0933098591549295
0.34573170731707314,1.0941901408450705
0.34573170731707314,1.0950704225352113
0.34573170731707314,1.095950704225352
0.34573170731707314,1.096830985915493
0.34573170731707314,1.0977112676056338
0.34573170731707314,1.0985915492957747
0.34573170731707314,1.0994718309859155
0.34573170731707314,1.1003521126760563
0.34573170731707314,1.1012323943661972
0.3454268292682927,1.102112676056338
0.3454268292682927,1.1029929577464788
0.3454268292682927,1.1038732394366197
0.34512195121951217,1.1047535211267605
0.34512195121951217,1.1056338028169015
0.34512195121951217,1.1065140845070423
0.34481707317073174,1.107394366197183
0.34481707317073174,1.108274647887324
0.34481707317073174,1.1091549295774648
0.34481707317073174,1.1100352112676057
0.34481707317073174,1.1109154929577465
0.3445121951219512,1.1117957746478873
0.3445121951219512,1.1126760563380282
0.3445121951219512,1.113556338028169
0.3445121951219512,1.1144366197183098
0.3445121951219512,1.1153169014084507
0.3445121951219512,1.1161971830985915
0.3445121951219512,1.1170774647887325
0.3435975609756098,1.1179577464788732
0.34329268292682924,1.118838028169014
0.34329268292682924,1.119718309859155
0.34329268292682924,1.1205985915492958
0.34329268292682924,1.1214788732394365
0.34329268292682924,1.1223591549295775
0.34329268292682924,1.1232394366197183
0.34329268292682924,1.1241197183098592
0.34329268292682924,1.125
0.34329268292682924,1.1258802816901408
0.34329268292682924,1.1267605633802817
0.34329268292682924,1.1276408450704225
0.34329268292682924,1.1285211267605635
0.34329268292682924,1.1294014084507042
0.34329268292682924,1.130281690140845
0.34329268292682924,1.131161971830986
0.34329268292682924,1.1320422535211268
0.3429878048780488,1.1329225352112675
0.3429878048780488,1.1338028169014085
0.3429878048780488,1.1346830985915493
0.3429878048780488,1.1355633802816902
0.3429878048780488,1.136443661971831
0.34268292682926826,1.1373239436619718
0.34268292682926826,1.1382042253521127
0.34268292682926826,1.1390845070422535
0.34268292682926826,1.1399647887323943
0.34268292682926826,1.1408450704225352
0.34268292682926826,1.141725352112676
0.34237804878048783,1.142605633802817
0.34176829268292686,1.1434859154929577
0.34176829268292686,1.1443661971830985
0.34176829268292686,1.1452464788732395
0.34176829268292686,1.1461267605633803
0.34176829268292686,1.1470070422535212
0.3414634146341463,1.147887323943662
0.3414634146341463,1.1487676056338028
0.3414634146341463,1.1496478873239437
0.3414634146341463,1.1505281690140845
0.3414634146341463,1.1514084507042253
0.3414634146341463,1.1522887323943662
0.3414634146341463,1.153169014084507
0.3414634146341463,1.154049295774648
0.3414634146341463,1.1549295774647887
0.3414634146341463,1.1558098591549295
0.3414634146341463,1.1566901408450705
0.3411585365853659,1.1575704225352113
0.34085365853658534,1.158450704225352
0.34085365853658534,1.159330985915493
0.34085365853658534,1.1602112676056338
0.34085365853658534,1.1610915492957747
0.34085365853658534,1.1619718309859155
0.34085365853658534,1.1628521126760563
0.34085365853658534,1.1637323943661972
0.34085365853658534,1.164612676056338
0.34085365853658534,1.1654929577464788
0.34024390243902436,1.1663732394366197
0.34024390243902436,1.1672535211267605
0.34024390243902436,1.1681338028169015
0.34024390243902436,1.1690140845070423
0.34024390243902436,1.169894366197183
0.34024390243902436,1.170774647887324
0.3399390243902439,1.1716549295774648
0.3399390243902439,1.1725352112676057
0.3396341463414634,1.1734154929577465
0.3396341463414634,1.1742957746478873
0.3396341463414634,1.1751760563380282
0.3396341463414634,1.176056338028169
0.33932926829268295,1.1769366197183098
0.338719512195122,1.1778169014084507
0.338719512195122,1.1786971830985915
0.338719512195122,1.1795774647887325
0.33841463414634143,1.1804577464788732
0.33841463414634143,1.181338028169014
0.33841463414634143,1.182218309859155
0.338109756097561,1.1830985915492958
0.338109756097561,1.1839788732394365
0.338109756097561,1.1848591549295775
0.338109756097561,1.1857394366197183
0.3375,1.1866197183098592
0.3371951219512195,1.1875
0.3371951219512195,1.1883802816901408
0.3371951219512195,1.1892605633802817
0.3371951219512195,1.1901408450704225
0.33689024390243905,1.1910211267605635
0.33628048780487807,1.1919014084507042
0.33628048780487807,1.192781690140845
0.33628048780487807,1.193661971830986
0.33628048780487807,1.1945422535211268
0.33536585365853655,1.1954225352112675
0.33536585365853655,1.1963028169014085
0.33536585365853655,1.1971830985915493
0.33536585365853655,1.1980633802816902
0.33536585365853655,1.198943661971831
0.33536585365853655,1.1998239436619718
0.33536585365853655,1.2007042253521127
0.33536585365853655,1.2015845070422535
0.33536585365853655,1.2024647887323943
0.33536585365853655,1.2033450704225352
0.33536585365853655,1.204225352112676
0.33536585365853655,1.205105633802817
0.33536585365853655,1.2059859154929577
0.33536585365853655,1.2068661971830985
0.33536585365853655,1.2077464788732395
0.33536585365853655,1.2086267605633803
0.33536585365853655,1.2095070422535212
0.33536585365853655,1.210387323943662
0.33536585365853655,1.2112676056338028
0.3350609756097561,1.2121478873239437
0.3350609756097561,1.2130281690140845
0.3347560975609756,1.2139084507042253
0.3347560975609756,1.2147887323943662
0.3347560975609756,1.215669014084507
0.3347560975609756,1.216549295774648
0.33445121951219514,1.2174295774647887
0.33445121951219514,1.2183098591549295
0.3341463414634146,1.2191901408450705
0.3341463414634146,1.2200704225352113
0.3341463414634146,1.220950704225352
0.3341463414634146,1.221830985915493
0.3341463414634146,1.2227112676056338
0.3341463414634146,1.2235915492957747
0.33384146341463417,1.2244718309859155
0.33384146341463417,1.2253521126760563
0.33384146341463417,1.2262323943661972
0.3335365853658536,1.227112676056338
0.3335365853658536,1.2279929577464788
0.3335365853658536,1.2288732394366197
0.3335365853658536,1.2297535211267605
0.3335365853658536,1.2306338028169015
0.3335365853658536,1.2315140845070423
0.3335365853658536,1.232394366197183
0.3335365853658536,1.233274647887324
0.3335365853658536,1.2341549295774648
0.3335365853658536,1.2350352112676057
0.3335365853658536,1.2359154929577465
0.3335365853658536,1.2367957746478873
0.3335365853658536,1.2376760563380282
0.3335365853658536,1.238556338028169
0.3335365853658536,1.2394366197183098
0.3335365853658536,1.2403169014084507
0.3332317073170732,1.2411971830985915
0.3332317073170732,1.2420774647887325
0.3332317073170732,1.2429577464788732
0.3332317073170732,1.243838028169014
0.3332317073170732,1.244718309859155
0.3332317073170732,1.2455985915492958
0.3332317073170732,1.2464788732394365
0.3332317073170732,1.2473591549295775
0.3332317073170732,1.2482394366197183
0.3332317073170732,1.2491197183098592
0.3332317073170732,1.25
0.3332317073170732,1.2508802816901408
0.3332317073170732,1.2517605633802817
0.3332317073170732,1.2526408450704225
0.3332317073170732,1.2535211267605635
0.3332317073170732,1.2544014084507042
0.33292682926829265,1.255281690140845
0.33292682926829265,1.256161971830986
0.33292682926829265,1.2570422535211268
0.33292682926829265,1.2579225352112675
0.33292682926829265,1.2588028169014085
0.33292682926829265,1.2596830985915493
0.3326219512195122,1.2605633802816902
0.3326219512195122,1.261443661971831
0.3326219512195122,1.2623239436619718
0.3326219512195122,1.2632042253521127
0.33231707317073167,1.2640845070422535
0.33201219512195124,1.2649647887323943
0.33201219512195124,1.2658450704225352
0.33201219512195124,1.266725352112676
0.33201219512195124,1.267605633802817
0.33201219512195124,1.2684859154929577
0.3317073170731707,1.2693661971830985
0.3317073170731707,1.2702464788732395
0.33140243902439026,1.2711267605633803
0.33140243902439026,1.2720070422535212
0.33140243902439026,1.272887323943662
0.33140243902439026,1.2737676056338028
0.33140243902439026,1.2746478873239437
0.33140243902439026,1.2755281690140845
0.33140243902439026,1.2764084507042253
0.33140243902439026,1.2772887323943662
0.33140243902439026,1.278169014084507
0.33140243902439026,1.279049295774648
0.33140243902439026,1.2799295774647887
0.3310975609756097,1.2808098591549295
0.3310975609756097,1.2816901408450705
0.3310975609756097,1.2825704225352113
0.3310975609756097,1.283450704225352
0.3310975609756097,1.284330985915493
0.3310975609756097,1.2852112676056338
0.3310975609756097,1.2860915492957747
0.3310975609756097,1.2869718309859155
0.3310975609756097,1.2878521126760563
0.3310975609756097,1.2887323943661972
0.3310975609756097,1.289612676056338
0.3310975609756097,1.2904929577464788
0.3310975609756097,1.2913732394366197
0.3310975609756097,1.2922535211267605
0.3310975609756097,1.2931338028169015
0.3310975609756097,1.2940140845070423
0.3310975609756097,1.294894366197183
0.3310975609756097,1.295774647887324
0.3310975609756097,1.2966549295774648
0.3310975609756097,1.2975352112676057
0.3307926829268293,1.2984154929577465
0.3307926829268293,1.2992957746478873
0.3307926829268293,1.3001760563380282
0.3307926829268293,1.301056338028169
0.3307926829268293,1.3019366197183098
0.3307926829268293,1.3028169014084507
0.33048780487804874,1.3036971830985915
0.33048780487804874,1.3045774647887325
0.3301829268292683,1.3054577464788732
0.3301829268292683,1.306338028169014
0.3301829268292683,1.307218309859155
0.3301829268292683,1.3080985915492958
0.3301829268292683,1.3089788732394365
0.3301829268292683,1.3098591549295775
0.3301829268292683,1.3107394366197183
0.3301829268292683,1.3116197183098592
0.3301829268292683,1.3125
0.3301829268292683,1.3133802816901408
0.3301829268292683,1.3142605633802817
0.3301829268292683,1.3151408450704225
0.3301829268292683,1.3160211267605635
0.3301829268292683,1.3169014084507042
0.3301829268292683,1.317781690140845
0.3301829268292683,1.318661971830986
0.3301829268292683,1.3195422535211268
0.3301829268292683,1.3204225352112675
0.3301829268292683,1.3213028169014085
0.3301829268292683,1.3221830985915493
0.3301829268292683,1.3230633802816902
0.3301829268292683,1.323943661971831
0.3301829268292683,1.3248239436619718
0.3301829268292683,1.3257042253521127
0.3301829268292683,1.3265845070422535
0.3301829268292683,1.3274647887323943
0.3301829268292683,1.3283450704225352
0.32987804878048776,1.329225352112676
0.32987804878048776,1.330105633802817
0.32987804878048776,1.3309859154929577
0.32987804878048776,1.3318661971830985
0.32987804878048776,1.3327464788732395
0.3292682926829268,1.3336267605633803
0.3292682926829268,1.3345070422535212
0.3292682926829268,1.335387323943662
0.3292682926829268,1.3362676056338028
0.3292682926829268,1.3371478873239437
0.3292682926829268,1.3380281690140845
0.32896341463414636,1.3389084507042253
0.32896341463414636,1.3397887323943662
0.3283536585365854,1.340669014084507
0.3283536585365854,1.341549295774648
0.3283536585365854,1.3424295774647887
0.3283536585365854,1.3433098591549295
0.3283536585365854,1.3441901408450705
0.3283536585365854,1.3450704225352113
0.3283536585365854,1.345950704225352
0.3283536585365854,1.346830985915493
0.3283536585365854,1.3477112676056338
0.32804878048780484,1.3485915492957747
0.32804878048780484,1.3494718309859155
0.32804878048780484,1.3503521126760563
0.32804878048780484,1.3512323943661972
0.32804878048780484,1.352112676056338
0.32804878048780484,1.3529929577464788
0.32804878048780484,1.3538732394366197
0.3277439024390244,1.3547535211267605
0.32743902439024386,1.3556338028169015
0.32743902439024386,1.3565140845070423
0.32743902439024386,1.357394366197183
0.32743902439024386,1.358274647887324
0.32743902439024386,1.3591549295774648
0.32743902439024386,1.3600352112676057
0.32743902439024386,1.3609154929577465
0.32743902439024386,1.3617957746478873
0.32743902439024386,1.3626760563380282
0.32743902439024386,1.363556338028169
0.32743902439024386,1.3644366197183098
0.32743902439024386,1.3653169014084507
0.32743902439024386,1.3661971830985915
0.32743902439024386,1.3670774647887325
0.32743902439024386,1.3679577464788732
0.32743902439024386,1.368838028169014
0.32743902439024386,1.369718309859155
0.3271341463414634,1.3705985915492958
0.3271341463414634,1.3714788732394365
0.3268292682926829,1.3723591549295775
0.3268292682926829,1.3732394366197183
0.3268292682926829,1.3741197183098592
0.3268292682926829,1.375
0.3268292682926829,1.3758802816901408
0.3268292682926829,1.3767605633802817
0.3268292682926829,1.3776408450704225
0.3268292682926829,1.3785211267605635
0.3268292682926829,1.3794014084507042
0.3268292682926829,1.380281690140845
0.3268292682926829,1.381161971830986
0.3268292682926829,1.3820422535211268
0.3268292682926829,1.3829225352112675
0.3268292682926829,1.3838028169014085
0.3268292682926829,1.3846830985915493
0.3268292682926829,1.3855633802816902
0.3268292682926829,1.386443661971831
0.3268292682926829,1.3873239436619718
0.3268292682926829,1.3882042253521127
0.32652439024390245,1.3890845070422535
0.32652439024390245,1.3899647887323943
0.32652439024390245,1.3908450704225352
0.32652439024390245,1.391725352112676
0.32652439024390245,1.392605633802817
0.32652439024390245,1.3934859154929577
0.32652439024390245,1.3943661971830985
0.32652439024390245,1.3952464788732395
0.32652439024390245,1.3961267605633803
0.32652439024390245,1.3970070422535212
0.32652439024390245,1.397887323943662
0.32652439024390245,1.3987676056338028
0.3262195121951219,1.3996478873239437
0.3262195121951219,1.4005281690140845
0.3262195121951219,1.4014084507042253
0.3262195121951219,1.4022887323943662
0.3262195121951219,1.403169014084507
0.3262195121951219,1.404049295774648
0.3262195121951219,1.4049295774647887
0.3262195121951219,1.4058098591549295
0.3262195121951219,1.4066901408450705
0.3262195121951219,1.4075704225352113
0.3262195121951219,1.408450704225352
0.3262195121951219,1.409330985915493
0.3262195121951219,1.4102112676056338
0.3262195121951219,1.4110915492957747
0.3262195121951219,1.4119718309859155
0.3262195121951219,1.4128521126760563
0.3262195121951219,1.4137323943661972
0.3262195121951219,1.414612676056338
0.3262195121951219,1.4154929577464788
0.3262195121951219,1.4163732394366197
0.3262195121951219,1.4172535211267605
0.3262195121951219,1.4181338028169015
0.3262195121951219,1.4190140845070423
0.3262195121951219,1.419894366197183
0.3262195121951219,1.420774647887324
0.3262195121951219,1.4216549295774648
0.3262195121951219,1.4225352112676057
0.3262195121951219,1.4234154929577465
0.3262195121951219,1.4242957746478873
0.3262195121951219,1.4251760563380282
0.3262195121951219,1.426056338028169
0.3262195121951219,1.4269366197183098
0.3262195121951219,1.4278169014084507
0.3262195121951219,1.4286971830985915
0.32560975609756093,1.4295774647887325
0.32560975609756093,1.4304577464788732
0.32560975609756093,1.431338028169014
0.32560975609756093,1.432218309859155
0.32560975609756093,1.4330985915492958
0.32560975609756093,1.4339788732394365
0.32560975609756093,1.4348591549295775
0.3253048780487805,1.4357394366197183
0.3253048780487805,1.4366197183098592
0.3253048780487805,1.4375
0.3253048780487805,1.4383802816901408
0.3253048780487805,1.4392605633802817
0.3253048780487805,1.4401408450704225
0.3253048780487805,1.4410211267605635
0.3253048780487805,1.4419014084507042
0.3253048780487805,1.442781690140845
0.3253048780487805,1.443661971830986
0.3253048780487805,1.4445422535211268
0.3253048780487805,1.4454225352112675
0.3253048780487805,1.4463028169014085
0.3253048780487805,1.4471830985915493
0.3253048780487805,1.4480633802816902
0.32499999999999996,1.448943661971831
0.324390243902439,1.4498239436619718
0.324390243902439,1.4507042253521127
0.324390243902439,1.4515845070422535
0.324390243902439,1.4524647887323943
0.324390243902439,1.4533450704225352
0.324390243902439,1.454225352112676
0.324390243902439,1.455105633802817
0.324390243902439,1.4559859154929577
0.32408536585365855,1.4568661971830985
0.32408536585365855,1.4577464788732395
0.32408536585365855,1.4586267605633803
0.32408536585365855,1.4595070422535212
0.32408536585365855,1.460387323943662
0.32408536585365855,1.4612676056338028
0.32408536585365855,1.4621478873239437
0.32408536585365855,1.4630281690140845
0.32408536585365855,1.4639084507042253
0.32408536585365855,1.4647887323943662
0.32408536585365855,1.465669014084507
0.32408536585365855,1.466549295774648
0.32408536585365855,1.4674295774647887
0.323780487804878,1.4683098591549295
0.323780487804878,1.4691901408450705
0.323780487804878,1.4700704225352113
0.323780487804878,1.470950704225352
0.323780487804878,1.471830985915493
0.323780487804878,1.4727112676056338
0.323780487804878,1.4735915492957747
0.323780487804878,1.4744718309859155
0.323780487804878,1.4753521126760563
0.323780487804878,1.4762323943661972
0.323780487804878,1.477112676056338
0.323780487804878,1.4779929577464788
0.323780487804878,1.4788732394366197
0.323780487804878,1.4797535211267605
0.323780487804878,1.4806338028169015
0.32347560975609757,1.4815140845070423
0.32347560975609757,1.482394366197183
0.32347560975609757,1.483274647887324
0.32347560975609757,1.4841549295774648
0.32347560975609757,1.4850352112676057
0.32347560975609757,1.4859154929577465
0.32347560975609757,1.4867957746478873
0.32347560975609757,1.4876760563380282
0.32347560975609757,1.488556338028169
0.32347560975609757,1.4894366197183098
0.32347560975609757,1.4903169014084507
0.32347560975609757,1.4911971830985915
0.32347560975609757,1.4920774647887325
0.32347560975609757,1.4929577464788732
0.32347560975609757,1.493838028169014
0.32347560975609757,1.494718309859155
0.32347560975609757,1.4955985915492958
0.32347560975609757,1.4964788732394365
0.32347560975609757,1.4973591549295775
0.32347560975609757,1.4982394366197183
0.32347560975609757,1.4991197183098592
0.32347560975609757,1.5
0.32347560975609757,1.5008802816901408
0.32347560975609757,1.5017605633802817
0.32347560975609757,1.5026408450704225
0.323170731707317,1.5035211267605635
0.323170731707317,1.5044014084507042
0.323170731707317,1.505281690140845
0.323170731707317,1.506161971830986
0.323170731707317,1.5070422535211268
0.323170731707317,1.5079225352112675
0.323170731707317,1.5088028169014085
0.323170731707317,1.5096830985915493
0.323170731707317,1.5105633802816902
0.323170731707317,1.511443661971831
0.323170731707317,1.5123239436619718
0.323170731707317,1.5132042253521127
0.323170731707317,1.5140845070422535
0.323170731707317,1.5149647887323943
0.3228658536585366,1.5158450704225352
0.3228658536585366,1.516725352112676
0.3228658536585366,1.517605633802817
0.32256097560975605,1.5184859154929577
0.3219512195121951,1.5193661971830985
0.3219512195121951,1.5202464788732395
0.3219512195121951,1.5211267605633803
0.3219512195121951,1.5220070422535212
0.3219512195121951,1.522887323943662
0.3219512195121951,1.5237676056338028
0.3219512195121951,1.5246478873239437
0.3219512195121951,1.5255281690140845
0.3219512195121951,1.5264084507042253
0.3219512195121951,1.5272887323943662
0.3219512195121951,1.528169014084507
0.3219512195121951,1.529049295774648
0.3219512195121951,1.5299295774647887
0.3219512195121951,1.5308098591549295
0.3219512195121951,1.5316901408450705
0.3219512195121951,1.5325704225352113
0.3219512195121951,1.533450704225352
0.3219512195121951,1.534330985915493
0.3219512195121951,1.5352112676056338
0.3219512195121951,1.5360915492957747
0.3219512195121951,1.5369718309859155
0.3219512195121951,1.5378521126760563
0.3219512195121951,1.5387323943661972
0.32164634146341464,1.539612676056338
0.32164634146341464,1.5404929577464788
0.32164634146341464,1.5413732394366197
0.32164634146341464,1.5422535211267605
0.32164634146341464,1.5431338028169015
0.32164634146341464,1.5440140845070423
0.32164634146341464,1.544894366197183
0.32164634146341464,1.545774647887324
0.32164634146341464,1.5466549295774648
0.32164634146341464,1.5475352112676057
0.32164634146341464,1.5484154929577465
0.32164634146341464,1.5492957746478873
0.32164634146341464,1.5501760563380282
0.3213414634146341,1.551056338028169
0.32103658536585367,1.5519366197183098
0.32103658536585367,1.5528169014084507
0.32103658536585367,1.5536971830985915
0.32103658536585367,1.5545774647887325
0.3207317073170731,1.5554577464788732
0.3207317073170731,1.556338028169014
0.3207317073170731,1.557218309859155
0.3207317073170731,1.5580985915492958
0.3207317073170731,1.5589788732394365
0.3207317073170731,1.5598591549295775
0.3207317073170731,1.5607394366197183
0.3207317073170731,1.5616197183098592
0.3207317073170731,1.5625
0.3207317073170731,1.5633802816901408
0.3207317073170731,1.5642605633802817
0.3207317073170731,1.5651408450704225
0.3207317073170731,1.5660211267605635
0.3207317073170731,1.5669014084507042
0.3207317073170731,1.567781690140845
0.3207317073170731,1.568661971830986
0.3207317073170731,1.5695422535211268
0.3207317073170731,1.5704225352112675
0.3207317073170731,1.5713028169014085
0.3207317073170731,1.5721830985915493
0.3207317073170731,1.5730633802816902
0.3207317073170731,1.573943661971831
0.3207317073170731,1.5748239436619718
0.3207317073170731,1.5757042253521127
0.3207317073170731,1.5765845070422535
0.3207317073170731,1.5774647887323943
0.3207317073170731,1.5783450704225352
0.3207317073170731,1.579225352112676
0.3207317073170731,1.580105633802817
0.3207317073170731,1.5809859154929577
0.3204268292682927,1.5818661971830985
0.3204268292682927,1.5827464788732395
0.3204268292682927,1.5836267605633803
0.3204268292682927,1.5845070422535212
0.32012195121951215,1.585387323943662
0.32012195121951215,1.5862676056338028
0.32012195121951215,1.5871478873239437
0.32012195121951215,1.5880281690140845
0.32012195121951215,1.5889084507042253
0.32012195121951215,1.5897887323943662
0.32012195121951215,1.590669014084507
0.3198170731707317,1.591549295774648
0.3198170731707317,1.5924295774647887
0.3198170731707317,1.5933098591549295
0.3198170731707317,1.5941901408450705
0.3198170731707317,1.5950704225352113
0.3198170731707317,1.595950704225352
0.3198170731707317,1.596830985915493
0.3198170731707317,1.5977112676056338
0.3198170731707317,1.5985915492957747
0.3198170731707317,1.5994718309859155
0.3198170731707317,1.6003521126760563
0.3198170731707317,1.6012323943661972
0.3198170731707317,1.602112676056338
0.3198170731707317,1.6029929577464788
0.3198170731707317,1.6038732394366197
0.3198170731707317,1.6047535211267605
0.3198170731707317,1.6056338028169015
0.3198170731707317,1.6065140845070423
0.3198170731707317,1.607394366197183
0.31951219512195117,1.608274647887324
0.31951219512195117,1.6091549295774648
0.31951219512195117,1.6100352112676057
0.31951219512195117,1.6109154929577465
0.31951219512195117,1.6117957746478873
0.31951219512195117,1.6126760563380282
0.31951219512195117,1.613556338028169
0.31951219512195117,1.6144366197183098
0.31951219512195117,1.6153169014084507
0.31951219512195117,1.6161971830985915
0.31920731707317074,1.6170774647887325
0.31920731707317074,1.6179577464788732
0.31920731707317074,1.618838028169014
0.31920731707317074,1.619718309859155
0.31920731707317074,1.6205985915492958
0.31920731707317074,1.6214788732394365
0.31920731707317074,1.6223591549295775
0.31920731707317074,1.6232394366197183
0.31920731707317074,1.6241197183098592
0.31920731707317074,1.625
0.31920731707317074,1.6258802816901408
0.31920731707317074,1.6267605633802817
0.31859756097560976,1.6276408450704225
0.31859756097560976,1.6285211267605635
0.31859756097560976,1.6294014084507042
0.31859756097560976,1.630281690140845
0.31859756097560976,1.631161971830986
0.31859756097560976,1.6320422535211268
0.31859756097560976,1.6329225352112675
0.31859756097560976,1.6338028169014085
0.3182926829268292,1.6346830985915493
0.3182926829268292,1.6355633802816902
0.3182926829268292,1.636443661971831
0.3182926829268292,1.6373239436619718
0.3182926829268292,1.6382042253521127
0.3182926829268292,1.6390845070422535
0.3182926829268292,1.6399647887323943
0.3182926829268292,1.6408450704225352
0.3182926829268292,1.641725352112676
0.3182926829268292,1.642605633802817
0.3182926829268292,1.6434859154929577
0.3182926829268292,1.6443661971830985
0.3182926829268292,1.6452464788732395
0.3182926829268292,1.6461267605633803
0.3182926829268292,1.6470070422535212
0.3182926829268292,1.647887323943662
0.3182926829268292,1.6487676056338028
0.3179878048780488,1.6496478873239437
0.3179878048780488,1.6505281690140845
0.3179878048780488,1.6514084507042253
0.3179878048780488,1.6522887323943662
0.3179878048780488,1.653169014084507
0.3179878048780488,1.654049295774648
0.3179878048780488,1.6549295774647887
0.3179878048780488,1.6558098591549295
0.31768292682926824,1.6566901408450705
0.31768292682926824,1.6575704225352113
0.31768292682926824,1.658450704225352
0.31768292682926824,1.659330985915493
0.31768292682926824,1.6602112676056338
0.31768292682926824,1.6610915492957747
0.31768292682926824,1.6619718309859155
0.31768292682926824,1.6628521126760563
0.31768292682926824,1.6637323943661972
0.31768292682926824,1.664612676056338
0.31768292682926824,1.6654929577464788
0.31768292682926824,1.6663732394366197
0.31768292682926824,1.6672535211267605
0.31768292682926824,1.6681338028169015
0.31768292682926824,1.6690140845070423
0.31768292682926824,1.669894366197183
0.31768292682926824,1.670774647887324
0.3173780487804878,1.6716549295774648
0.3173780487804878,1.6725352112676057
0.3173780487804878,1.6734154929577465
0.3173780487804878,1.6742957746478873
0.3173780487804878,1.6751760563380282
0.3173780487804878,1.676056338028169
0.3173780487804878,1.6769366197183098
0.3173780487804878,1.6778169014084507
0.3173780487804878,1.6786971830985915
0.3173780487804878,1.6795774647887325
0.3173780487804878,1.6804577464788732
0.3173780487804878,1.681338028169014
0.3173780487804878,1.682218309859155
0.3173780487804878,1.6830985915492958
0.3173780487804878,1.6839788732394365
0.3173780487804878,1.6848591549295775
0.3173780487804878,1.6857394366197183
0.3173780487804878,1.6866197183098592
0.3173780487804878,1.6875
0.3173780487804878,1.6883802816901408
0.3173780487804878,1.6892605633802817
0.3173780487804878,1.6901408450704225
0.3173780487804878,1.6910211267605635
0.3173780487804878,1.6919014084507042
0.3173780487804878,1.692781690140845
0.3173780487804878,1.693661971830986
0.3173780487804878,1.6945422535211268
0.3173780487804878,1.6954225352112675
0.3173780487804878,1.6963028169014085
0.3173780487804878,1.6971830985915493
0.3173780487804878,1.6980633802816902
0.3173780487804878,1.698943661971831
0.3173780487804878,1.6998239436619718
0.3173780487804878,1.7007042253521127
0.3173780487804878,1.7015845070422535
0.3173780487804878,1.7024647887323943
0.3173780487804878,1.7033450704225352
0.3173780487804878,1.704225352112676
0.31707317073170727,1.705105633802817
0.31707317073170727,1.7059859154929577
0.31707317073170727,1.7068661971830985
0.31707317073170727,1.7077464788732395
0.31707317073170727,1.7086267605633803
0.31707317073170727,1.7095070422535212
0.31707317073170727,1.710387323943662
0.31676829268292683,1.7112676056338028
0.31676829268292683,1.7121478873239437
0.31676829268292683,1.7130281690140845
0.31676829268292683,1.7139084507042253
0.31676829268292683,1.7147887323943662
0.31676829268292683,1.715669014084507
0.31676829268292683,1.716549295774648
0.31676829268292683,1.7174295774647887
0.31676829268292683,1.7183098591549295
0.31676829268292683,1.7191901408450705
0.31676829268292683,1.7200704225352113
0.31676829268292683,1.720950704225352
0.31676829268292683,1.721830985915493
0.31676829268292683,1.7227112676056338
0.31676829268292683,1.7235915492957747
0.31676829268292683,1.7244718309859155
0.31676829268292683,1.7253521126760563
0.31676829268292683,1.7262323943661972
0.31676829268292683,1.727112676056338
0.31676829268292683,1.7279929577464788
0.31676829268292683,1.7288732394366197
0.31676829268292683,1.7297535211267605
0.31676829268292683,1.7306338028169015
0.31676829268292683,1.7315140845070423
0.31676829268292683,1.732394366197183
0.31676829268292683,1.733274647887324
0.31676829268292683,1.7341549295774648
0.31676829268292683,1.7350352112676057
0.31676829268292683,1.7359154929577465
0.31676829268292683,1.7367957746478873
0.31676829268292683,1.7376760563380282
0.31676829268292683,1.738556338028169
0.3164634146341463,1.7394366197183098
0.3164634146341463,1.7403169014084507
0.3164634146341463,1.7411971830985915
0.3164634146341463,1.7420774647887325
0.3164634146341463,1.7429577464788732
0.3164634146341463,1.743838028169014
0.3164634146341463,1.744718309859155
0.31615853658536586,1.7455985915492958
0.31615853658536586,1.7464788732394365
0.31615853658536586,1.7473591549295775
0.31615853658536586,1.7482394366197183
0.31615853658536586,1.7491197183098592
0.31615853658536586,1.75
0.31615853658536586,1.7508802816901408
0.31615853658536586,1.7517605633802817
0.31615853658536586,1.7526408450704225
0.31615853658536586,1.7535211267605635
0.31615853658536586,1.7544014084507042
0.31615853658536586,1.755281690140845


==> smootheddata/mr-fppi-hbox-norect-416-nofpn.csv <==
mr,fppi
0.9992548435171386,0.0
0.9806259314456036,0.002079002079002079
0.9769001490312965,0.004158004158004158
0.9500745156482862,0.006237006237006237
0.9470938897168405,0.008316008316008316
0.9418777943368107,0.010395010395010396
0.9418777943368107,0.012474012474012475
0.9344262295081968,0.014553014553014554
0.9314456035767511,0.016632016632016633
0.9307004470938898,0.018711018711018712
0.9299552906110283,0.02079002079002079
0.9299552906110283,0.02286902286902287
0.9299552906110283,0.02494802494802495
0.9262295081967213,0.02702702702702703
0.9254843517138599,0.029106029106029108
0.9247391952309985,0.031185031185031187
0.9225037257824144,0.033264033264033266
0.9225037257824144,0.035343035343035345
0.9225037257824144,0.037422037422037424
0.9217585692995529,0.0395010395010395
0.9195230998509687,0.04158004158004158
0.9195230998509687,0.04365904365904366
0.9195230998509687,0.04573804573804574
0.9195230998509687,0.04781704781704782
0.9187779433681074,0.0498960498960499
0.9180327868852459,0.05197505197505198
0.9180327868852459,0.05405405405405406
0.9165424739195231,0.056133056133056136
0.9165424739195231,0.058212058212058215
0.9135618479880775,0.060291060291060294
0.9090909090909091,0.062370062370062374
0.9061102831594635,0.06444906444906445
0.9061102831594635,0.06652806652806653
0.9053651266766021,0.06860706860706861
0.9053651266766021,0.07068607068607069
0.9053651266766021,0.07276507276507277
0.9053651266766021,0.07484407484407485
0.9038748137108793,0.07692307692307693
0.9038748137108793,0.079002079002079
0.9031296572280179,0.08108108108108109
0.8994038748137109,0.08316008316008316
0.8994038748137109,0.08523908523908524
0.8986587183308494,0.08731808731808732
0.8979135618479881,0.0893970893970894
0.8979135618479881,0.09147609147609148
0.8956780923994039,0.09355509355509356
0.8941877794336811,0.09563409563409564
0.8934426229508197,0.09771309771309772
0.8926974664679582,0.0997920997920998
0.8926974664679582,0.10187110187110188
0.8926974664679582,0.10395010395010396
0.8912071535022354,0.10602910602910603
0.8904619970193741,0.10810810810810811
0.8904619970193741,0.1101871101871102
0.8904619970193741,0.11226611226611227
0.886736214605067,0.11434511434511435
0.886736214605067,0.11642411642411643
0.886736214605067,0.11850311850311851
0.8852459016393442,0.12058212058212059
0.8845007451564828,0.12266112266112267
0.8845007451564828,0.12474012474012475
0.8845007451564828,0.12681912681912683
0.8845007451564828,0.1288981288981289
0.8845007451564828,0.13097713097713098
0.88301043219076,0.13305613305613306
0.88301043219076,0.13513513513513514
0.88301043219076,0.13721413721413722
0.8822652757078987,0.1392931392931393
0.879284649776453,0.14137214137214138
0.8785394932935917,0.14345114345114346
0.8777943368107303,0.14553014553014554
0.8763040238450075,0.14760914760914762
0.875558867362146,0.1496881496881497
0.8710879284649776,0.15176715176715178
0.8710879284649776,0.15384615384615385
0.8703427719821162,0.15592515592515593
0.8703427719821162,0.158004158004158
0.8695976154992549,0.1600831600831601
0.8695976154992549,0.16216216216216217
0.8695976154992549,0.16424116424116425
0.8673621460506706,0.16632016632016633
0.8651266766020864,0.1683991683991684
0.8636363636363636,0.1704781704781705
0.8636363636363636,0.17255717255717257
0.8628912071535022,0.17463617463617465
0.8614008941877794,0.17671517671517672
0.8599105812220567,0.1787941787941788
0.8599105812220567,0.18087318087318088
0.8576751117734724,0.18295218295218296
0.856929955290611,0.18503118503118504
0.8554396423248882,0.18711018711018712
0.8509687034277198,0.1891891891891892
0.8509687034277198,0.19126819126819128
0.8472429210134128,0.19334719334719336
0.8464977645305514,0.19542619542619544
0.8464977645305514,0.19750519750519752
0.84575260804769,0.1995841995841996
0.8397913561847988,0.20166320166320167
0.8397913561847988,0.20374220374220375
0.8383010432190761,0.20582120582120583
0.8383010432190761,0.2079002079002079
0.8368107302533532,0.20997920997921
0.8360655737704918,0.21205821205821207
0.834575260804769,0.21413721413721415
0.830849478390462,0.21621621621621623
0.8293591654247392,0.2182952182952183
0.8286140089418778,0.2203742203742204
0.8286140089418778,0.22245322245322247
0.823397913561848,0.22453222453222454
0.8226527570789866,0.22661122661122662
0.8219076005961252,0.2286902286902287
0.8204172876304023,0.23076923076923078
0.8166915052160953,0.23284823284823286
0.8166915052160953,0.23492723492723494
0.815946348733234,0.23700623700623702
0.8152011922503726,0.2390852390852391
0.8129657228017884,0.24116424116424118
0.8099850968703428,0.24324324324324326
0.8099850968703428,0.24532224532224534
0.8092399403874814,0.24740124740124741
0.8055141579731744,0.2494802494802495
0.8047690014903129,0.2515592515592516
0.8025335320417287,0.25363825363825365
0.8025335320417287,0.25571725571725573
0.8017883755588674,0.2577962577962578
0.8017883755588674,0.2598752598752599
0.8017883755588674,0.26195426195426197
0.7988077496274217,0.26403326403326405
0.797317436661699,0.2661122661122661
0.7928464977645305,0.2681912681912682
0.7921013412816691,0.2702702702702703
0.7906110283159463,0.27234927234927236
0.789865871833085,0.27442827442827444
0.7891207153502235,0.2765072765072765
0.7891207153502235,0.2785862785862786
0.7876304023845008,0.2806652806652807
0.7824143070044709,0.28274428274428276
0.7824143070044709,0.28482328482328484
0.7824143070044709,0.2869022869022869
0.7801788375558867,0.288981288981289
0.7794336810730254,0.2910602910602911
0.7786885245901639,0.29313929313929316
0.7786885245901639,0.29521829521829523
0.7786885245901639,0.2972972972972973
0.7779433681073025,0.2993762993762994
0.7771982116244411,0.30145530145530147
0.7764530551415797,0.30353430353430355
0.7764530551415797,0.30561330561330563
0.7764530551415797,0.3076923076923077
0.7749627421758569,0.3097713097713098
0.7749627421758569,0.31185031185031187
0.7749627421758569,0.31392931392931395
0.7742175856929956,0.316008316008316
0.7682563338301043,0.3180873180873181
0.7682563338301043,0.3201663201663202
0.7660208643815201,0.32224532224532226
0.7652757078986587,0.32432432432432434
0.7578241430700448,0.3264033264033264
0.7548435171385991,0.3284823284823285
0.7548435171385991,0.3305613305613306
0.7540983606557377,0.33264033264033266
0.7540983606557377,0.33471933471933474
0.7518628912071534,0.3367983367983368
0.7518628912071534,0.3388773388773389
0.7488822652757079,0.340956340956341
0.7459016393442623,0.34303534303534305
0.7354694485842026,0.34511434511434513
0.7347242921013413,0.3471933471933472
0.7339791356184799,0.3492723492723493
0.7317436661698957,0.35135135135135137
0.7309985096870343,0.35343035343035345
0.7280178837555886,0.35550935550935553
0.7272727272727273,0.3575883575883576
0.7242921013412817,0.3596673596673597
0.7242921013412817,0.36174636174636177
0.7183308494783904,0.36382536382536385
0.7168405365126677,0.3659043659043659
0.7131147540983607,0.367983367983368
0.7131147540983607,0.3700623700623701
0.7123695976154992,0.37214137214137216
0.7116244411326378,0.37422037422037424
0.7116244411326378,0.3762993762993763
0.7101341281669151,0.3783783783783784
0.7101341281669151,0.3804573804573805
0.7101341281669151,0.38253638253638256
0.7093889716840536,0.38461538461538464
0.7093889716840536,0.3866943866943867
0.7093889716840536,0.3887733887733888
0.7086438152011922,0.3908523908523909
0.7078986587183309,0.39293139293139295
0.7041728763040238,0.39501039501039503
0.702682563338301,0.3970893970893971
0.7019374068554396,0.3991683991683992
0.7019374068554396,0.40124740124740127
0.7019374068554396,0.40332640332640335
0.7004470938897168,0.40540540540540543
0.6982116244411327,0.4074844074844075
0.6982116244411327,0.4095634095634096
0.6937406855439643,0.41164241164241167
0.6922503725782414,0.41372141372141374
0.6907600596125186,0.4158004158004158
0.6900149031296572,0.4178794178794179
0.6870342771982116,0.41995841995842
0.6840536512667661,0.42203742203742206
0.6833084947839045,0.42411642411642414
0.6833084947839045,0.4261954261954262
0.6833084947839045,0.4282744282744283
0.6825633383010432,0.4303534303534304
0.680327868852459,0.43243243243243246
0.6788375558867362,0.43451143451143454
0.6773472429210134,0.4365904365904366
0.676602086438152,0.4386694386694387
0.6736214605067063,0.4407484407484408
0.6713859910581221,0.44282744282744285
0.6639344262295082,0.44490644490644493
0.6624441132637854,0.446985446985447
0.6609538002980626,0.4490644490644491
0.6609538002980626,0.45114345114345117
0.6609538002980626,0.45322245322245325
0.6572280178837555,0.4553014553014553
0.6557377049180328,0.4573804573804574
0.65424739195231,0.4594594594594595
0.6512667660208644,0.46153846153846156
0.6497764530551415,0.46361746361746364
0.646795827123696,0.4656964656964657
0.6460506706408347,0.4677754677754678
0.6453055141579731,0.4698544698544699
0.6453055141579731,0.47193347193347196
0.6445603576751118,0.47401247401247404
0.6445603576751118,0.4760914760914761
0.643070044709389,0.4781704781704782
0.6415797317436662,0.4802494802494803
0.6408345752608048,0.48232848232848236
0.6400894187779433,0.48440748440748443
0.6400894187779433,0.4864864864864865
0.639344262295082,0.4885654885654886
0.6385991058122206,0.49064449064449067
0.6348733233979136,0.49272349272349275
0.631892697466468,0.49480249480249483
0.631892697466468,0.4968814968814969
0.6296572280178838,0.498960498960499
0.6289120715350224,0.501039501039501
0.620715350223547,0.5031185031185031
0.6102831594634873,0.5051975051975052
0.6095380029806259,0.5072765072765073
0.6073025335320417,0.5093555093555093
0.605812220566319,0.5114345114345115
0.5998509687034277,0.5135135135135135
0.5998509687034277,0.5155925155925156
0.5998509687034277,0.5176715176715176
0.5976154992548435,0.5197505197505198
0.5946348733233979,0.5218295218295218
0.5938897168405365,0.5239085239085239
0.5909090909090908,0.525987525987526
0.5894187779433682,0.5280665280665281
0.5886736214605067,0.5301455301455301
0.5842026825633383,0.5322245322245323
0.5827123695976155,0.5343035343035343
0.5827123695976155,0.5363825363825364
0.5819672131147541,0.5384615384615384
0.5767511177347243,0.5405405405405406
0.5752608047690015,0.5426195426195426
0.5722801788375559,0.5446985446985447
0.5715350223546944,0.5467775467775468
0.5715350223546944,0.5488565488565489
0.5715350223546944,0.5509355509355509
0.5678092399403875,0.553014553014553
0.5678092399403875,0.5550935550935551
0.5663189269746647,0.5571725571725572
0.5655737704918034,0.5592515592515592
0.5655737704918034,0.5613305613305614
0.5655737704918034,0.5634095634095634
0.5633383010432191,0.5654885654885655
0.5573770491803278,0.5675675675675675
0.5551415797317436,0.5696465696465697
0.5491803278688525,0.5717255717255717
0.5469448584202683,0.5738045738045738
0.5417287630402384,0.5758835758835759
0.5365126676602087,0.577962577962578
0.5357675111773472,0.58004158004158
0.5342771982116244,0.5821205821205822
0.5238450074515648,0.5841995841995842
0.5238450074515648,0.5862785862785863
0.5230998509687035,0.5883575883575883
0.5208643815201193,0.5904365904365905
0.5208643815201193,0.5925155925155925
0.5201192250372578,0.5945945945945946
0.5178837555886736,0.5966735966735967
0.5156482861400894,0.5987525987525988
0.5134128166915053,0.6008316008316008
0.5104321907600596,0.6029106029106029
0.5104321907600596,0.604989604989605
0.5104321907600596,0.6070686070686071
0.5104321907600596,0.6091476091476091
0.5104321907600596,0.6112266112266113
0.5104321907600596,0.6133056133056133
0.5081967213114754,0.6153846153846154
0.507451564828614,0.6174636174636174
0.507451564828614,0.6195426195426196
0.5029806259314455,0.6216216216216216
0.5022354694485842,0.6237006237006237
0.5007451564828613,0.6257796257796258
0.5007451564828613,0.6278586278586279
0.4903129657228018,0.6299376299376299
0.4903129657228018,0.632016632016632
0.48360655737704916,0.6340956340956341
0.48286140089418783,0.6361746361746362
0.47540983606557374,0.6382536382536382
0.47540983606557374,0.6403326403326404
0.47168405365126675,0.6424116424116424
0.4605067064083458,0.6444906444906445
0.4605067064083458,0.6465696465696466
0.45603576751117736,0.6486486486486487
0.4545454545454546,0.6507276507276507
0.45380029806259314,0.6528066528066528
0.44783904619970194,0.6548856548856549
0.4426229508196722,0.656964656964657
0.43591654247391953,0.659043659043659
0.4254843517138599,0.6611226611226612
0.4254843517138599,0.6632016632016632
0.4217585692995529,0.6652806652806653
0.42101341281669147,0.6673596673596673
0.4172876304023845,0.6694386694386695
0.41281669150521605,0.6715176715176715
0.4113263785394933,0.6735966735966736
0.40909090909090906,0.6756756756756757
0.40685543964232485,0.6777546777546778
0.40536512667660207,0.6798336798336798
0.40536512667660207,0.681912681912682
0.4038748137108793,0.683991683991684
0.4038748137108793,0.6860706860706861
0.40312965722801786,0.6881496881496881
0.4001490312965723,0.6902286902286903
0.3964232488822653,0.6923076923076923
0.3926974664679582,0.6943866943866944
0.38152011922503726,0.6964656964656964
0.3785394932935916,0.6985446985446986
0.37779433681073027,0.7006237006237006
0.3688524590163934,0.7027027027027027
0.3681073025335321,0.7047817047817048
0.3681073025335321,0.7068607068607069
0.3681073025335321,0.7089397089397089
0.36736214605067063,0.7110187110187111
0.36736214605067063,0.7130977130977131
0.3651266766020864,0.7151767151767152
0.36140089418777943,0.7172557172557172
0.360655737704918,0.7193347193347194
0.35767511177347244,0.7214137214137214
0.35618479880774967,0.7234927234927235
0.3554396423248882,0.7255717255717256
0.35171385991058124,0.7276507276507277
0.35171385991058124,0.7297297297297297
0.35022354694485847,0.7318087318087318
0.349478390461997,0.7338877338877339
0.349478390461997,0.735966735966736
0.3472429210134128,0.738045738045738
0.34575260804769004,0.7401247401247402
0.34575260804769004,0.7422037422037422
0.3450074515648286,0.7442827442827443
0.3427719821162444,0.7463617463617463
0.3412816691505216,0.7484407484407485
0.3412816691505216,0.7505197505197505
0.3412816691505216,0.7525987525987526
0.3412816691505216,0.7546777546777547
0.3412816691505216,0.7567567567567568
0.34053651266766016,0.7588357588357588
0.34053651266766016,0.760914760914761
0.34053651266766016,0.762993762993763
0.33979135618479883,0.7650727650727651
0.33979135618479883,0.7671517671517671
0.33979135618479883,0.7692307692307693
0.3368107302533532,0.7713097713097713
0.33457526080476896,0.7733887733887734
0.33457526080476896,0.7754677754677755
0.3330849478390462,0.7775467775467776
0.33084947839046197,0.7796257796257796
0.33084947839046197,0.7817047817047817
0.33084947839046197,0.7837837837837838
0.3293591654247392,0.7858627858627859
0.3293591654247392,0.7879417879417879
0.3293591654247392,0.7900207900207901
0.3293591654247392,0.7920997920997921
0.32861400894187776,0.7941787941787942
0.32861400894187776,0.7962577962577962
0.32861400894187776,0.7983367983367984
0.32488822652757077,0.8004158004158004
0.32488822652757077,0.8024948024948025
0.32488822652757077,0.8045738045738046
0.32488822652757077,0.8066528066528067
0.32488822652757077,0.8087318087318087
0.32488822652757077,0.8108108108108109
0.323397913561848,0.8128898128898129
0.323397913561848,0.814968814968815
0.323397913561848,0.817047817047817
0.3219076005961252,0.8191268191268192
0.3219076005961252,0.8212058212058212
0.3211624441132638,0.8232848232848233
0.3211624441132638,0.8253638253638254
0.3211624441132638,0.8274428274428275
0.32041728763040234,0.8295218295218295
0.32041728763040234,0.8316008316008316
0.32041728763040234,0.8336798336798337
0.32041728763040234,0.8357588357588358
0.32041728763040234,0.8378378378378378
0.32041728763040234,0.83991683991684
0.32041728763040234,0.841995841995842
0.32041728763040234,0.8440748440748441
0.319672131147541,0.8461538461538461
0.31892697466467956,0.8482328482328483
0.31892697466467956,0.8503118503118503
0.31892697466467956,0.8523908523908524
0.31892697466467956,0.8544698544698545
0.31818181818181823,0.8565488565488566
0.31818181818181823,0.8586278586278586
0.31818181818181823,0.8607068607068608
0.31818181818181823,0.8627858627858628
0.31818181818181823,0.8648648648648649
0.3174366616989568,0.8669438669438669
0.3174366616989568,0.8690228690228691
0.315946348733234,0.8711018711018711
0.315946348733234,0.8731808731808732
0.315946348733234,0.8752598752598753
0.315946348733234,0.8773388773388774
0.3152011922503726,0.8794178794178794
0.31445603576751113,0.8814968814968815
0.31445603576751113,0.8835758835758836
0.31445603576751113,0.8856548856548857
0.31445603576751113,0.8877338877338877
0.31445603576751113,0.8898128898128899
0.31445603576751113,0.8918918918918919
0.31445603576751113,0.893970893970894
0.3137108792846498,0.896049896049896
0.3137108792846498,0.8981288981288982
0.31296572280178836,0.9002079002079002
0.3114754098360656,0.9022869022869023
0.3114754098360656,0.9043659043659044
0.3114754098360656,0.9064449064449065
0.3099850968703428,0.9085239085239085
0.3099850968703428,0.9106029106029107
0.3099850968703428,0.9126819126819127
0.3099850968703428,0.9147609147609148
0.3099850968703428,0.9168399168399168
0.3099850968703428,0.918918918918919
0.3099850968703428,0.920997920997921
0.3099850968703428,0.9230769230769231
0.3099850968703428,0.9251559251559252
0.3099850968703428,0.9272349272349273
0.30849478390461993,0.9293139293139293
0.30849478390461993,0.9313929313929314
0.30700447093889716,0.9334719334719335
0.3062593144560357,0.9355509355509356
0.3055141579731744,0.9376299376299376
0.3055141579731744,0.9397089397089398
0.30476900149031294,0.9417879417879418
0.30476900149031294,0.9438669438669439
0.3040238450074516,0.9459459459459459
0.3040238450074516,0.9480249480249481
0.3040238450074516,0.9501039501039501
0.3040238450074516,0.9521829521829522
0.3040238450074516,0.9542619542619543
0.3040238450074516,0.9563409563409564
0.3040238450074516,0.9584199584199584
0.30327868852459017,0.9604989604989606
0.3025335320417287,0.9625779625779626
0.3017883755588674,0.9646569646569647
0.3017883755588674,0.9667359667359667
0.3017883755588674,0.9688149688149689
0.3017883755588674,0.9708939708939709
0.3017883755588674,0.972972972972973
0.3017883755588674,0.975051975051975
0.3017883755588674,0.9771309771309772
0.3017883755588674,0.9792099792099792
0.30104321907600595,0.9812889812889813
0.30104321907600595,0.9833679833679834
0.30104321907600595,0.9854469854469855
0.30104321907600595,0.9875259875259875
0.30104321907600595,0.9896049896049897
0.3002980625931445,0.9916839916839917
0.3002980625931445,0.9937629937629938
0.3002980625931445,0.9958419958419958
0.2995529061102832,0.997920997920998
0.2995529061102832,1.0
0.2995529061102832,1.002079002079002
0.2995529061102832,1.004158004158004
0.2995529061102832,1.0062370062370063
0.2995529061102832,1.0083160083160083
0.2995529061102832,1.0103950103950103
0.2980625931445604,1.0124740124740124
0.2980625931445604,1.0145530145530146
0.2980625931445604,1.0166320166320166
0.29731743666169896,1.0187110187110187
0.29731743666169896,1.0207900207900207
0.29731743666169896,1.022869022869023
0.29731743666169896,1.024948024948025
0.29731743666169896,1.027027027027027
0.29731743666169896,1.029106029106029
0.29731743666169896,1.0311850311850312
0.29731743666169896,1.0332640332640333
0.29731743666169896,1.0353430353430353
0.29731743666169896,1.0374220374220373
0.29731743666169896,1.0395010395010396
0.29731743666169896,1.0415800415800416
0.29731743666169896,1.0436590436590436
0.29731743666169896,1.0457380457380456
0.29731743666169896,1.0478170478170479
0.29731743666169896,1.04989604989605
0.29731743666169896,1.051975051975052
0.29731743666169896,1.054054054054054
0.29731743666169896,1.0561330561330562
0.29731743666169896,1.0582120582120582
0.29731743666169896,1.0602910602910602
0.29731743666169896,1.0623700623700623
0.29731743666169896,1.0644490644490645
0.29731743666169896,1.0665280665280665
0.29731743666169896,1.0686070686070686
0.29731743666169896,1.0706860706860706
0.29731743666169896,1.0727650727650728
0.29731743666169896,1.0748440748440748
0.29731743666169896,1.0769230769230769
0.29731743666169896,1.079002079002079
0.29731743666169896,1.0810810810810811
0.29731743666169896,1.0831600831600832
0.29731743666169896,1.0852390852390852
0.29731743666169896,1.0873180873180872
0.29731743666169896,1.0893970893970895
0.29731743666169896,1.0914760914760915
0.29731743666169896,1.0935550935550935
0.29731743666169896,1.0956340956340955
0.29731743666169896,1.0977130977130978
0.29731743666169896,1.0997920997920998
0.29731743666169896,1.1018711018711018
0.29731743666169896,1.1039501039501038
0.29731743666169896,1.106029106029106
0.29731743666169896,1.1081081081081081
0.29731743666169896,1.1101871101871101
0.29731743666169896,1.1122661122661122
0.29731743666169896,1.1143451143451144
0.29731743666169896,1.1164241164241164
0.29731743666169896,1.1185031185031185
0.29731743666169896,1.1205821205821205
0.29731743666169896,1.1226611226611227
0.29731743666169896,1.1247401247401247
0.29731743666169896,1.1268191268191268
0.29731743666169896,1.1288981288981288
0.29731743666169896,1.130977130977131
0.29731743666169896,1.133056133056133
0.29731743666169896,1.135135135135135
0.29731743666169896,1.137214137214137
0.29731743666169896,1.1392931392931394
0.29731743666169896,1.1413721413721414
0.29731743666169896,1.1434511434511434
0.29731743666169896,1.1455301455301454
0.29731743666169896,1.1476091476091477
0.29731743666169896,1.1496881496881497
0.29731743666169896,1.1517671517671517
0.29731743666169896,1.1538461538461537
0.2965722801788375,1.155925155925156
0.2958271236959762,1.158004158004158
0.2958271236959762,1.16008316008316
0.2958271236959762,1.162162162162162
0.2958271236959762,1.1642411642411643
0.2958271236959762,1.1663201663201663
0.2958271236959762,1.1683991683991684
0.2958271236959762,1.1704781704781704
0.2958271236959762,1.1725571725571726
0.2958271236959762,1.1746361746361746
0.2958271236959762,1.1767151767151767
0.2958271236959762,1.1787941787941787
0.2958271236959762,1.180873180873181
0.2958271236959762,1.182952182952183
0.2958271236959762,1.185031185031185
0.2958271236959762,1.187110187110187
0.2958271236959762,1.1891891891891893
0.2958271236959762,1.1912681912681913
0.2958271236959762,1.1933471933471933
0.2958271236959762,1.1954261954261953
0.2958271236959762,1.1975051975051976
0.2958271236959762,1.1995841995841996
0.2958271236959762,1.2016632016632016
0.2958271236959762,1.2037422037422036
0.2958271236959762,1.2058212058212059
0.2958271236959762,1.207900207900208
0.2958271236959762,1.20997920997921
0.2958271236959762,1.212058212058212
0.2958271236959762,1.2141372141372142
0.2958271236959762,1.2162162162162162
0.2958271236959762,1.2182952182952183
0.2958271236959762,1.2203742203742203
0.2958271236959762,1.2224532224532225
0.2958271236959762,1.2245322245322245
0.2958271236959762,1.2266112266112266
0.2958271236959762,1.2286902286902286
0.2958271236959762,1.2307692307692308
0.2958271236959762,1.2328482328482329
0.2958271236959762,1.2349272349272349
0.2958271236959762,1.237006237006237
0.2958271236959762,1.2390852390852392
0.2958271236959762,1.2411642411642412
0.2958271236959762,1.2432432432432432
0.2958271236959762,1.2453222453222452
0.2958271236959762,1.2474012474012475
0.2958271236959762,1.2494802494802495
0.2958271236959762,1.2515592515592515
0.2958271236959762,1.2536382536382535
0.2958271236959762,1.2557172557172558
0.2958271236959762,1.2577962577962578
0.2958271236959762,1.2598752598752598
0.2958271236959762,1.2619542619542619
0.2958271236959762,1.264033264033264
0.2958271236959762,1.2661122661122661
0.2958271236959762,1.2681912681912682
0.2958271236959762,1.2702702702702702
0.2958271236959762,1.2723492723492724
0.2958271236959762,1.2744282744282744
0.2958271236959762,1.2765072765072765
0.2958271236959762,1.2785862785862785
0.2958271236959762,1.2806652806652807
0.2958271236959762,1.2827442827442828
0.2958271236959762,1.2848232848232848
0.29508196721311475,1.2869022869022868
0.29508196721311475,1.288981288981289
0.29508196721311475,1.291060291060291
0.29508196721311475,1.293139293139293
0.29508196721311475,1.2952182952182951
0.29508196721311475,1.2972972972972974
0.29508196721311475,1.2993762993762994
0.29508196721311475,1.3014553014553014
0.29508196721311475,1.3035343035343034
0.29508196721311475,1.3056133056133057
0.29508196721311475,1.3076923076923077
0.29508196721311475,1.3097713097713097
0.29508196721311475,1.3118503118503118
0.29508196721311475,1.313929313929314
0.29508196721311475,1.316008316008316
0.29508196721311475,1.318087318087318
0.29508196721311475,1.32016632016632
0.29508196721311475,1.3222453222453223
0.29508196721311475,1.3243243243243243
0.29508196721311475,1.3264033264033264
0.29508196721311475,1.3284823284823284
0.29508196721311475,1.3305613305613306
0.29508196721311475,1.3326403326403327
0.29508196721311475,1.3347193347193347
0.29508196721311475,1.3367983367983367
0.29508196721311475,1.338877338877339
0.29508196721311475,1.340956340956341
0.29508196721311475,1.343035343035343
0.29508196721311475,1.345114345114345
0.29508196721311475,1.3471933471933473
0.29508196721311475,1.3492723492723493
0.29508196721311475,1.3513513513513513
0.29508196721311475,1.3534303534303533
0.29508196721311475,1.3555093555093556
0.29508196721311475,1.3575883575883576
0.29508196721311475,1.3596673596673596
0.29508196721311475,1.3617463617463617
0.29508196721311475,1.363825363825364
0.29508196721311475,1.365904365904366
0.29508196721311475,1.367983367983368
0.29508196721311475,1.37006237006237
0.29508196721311475,1.3721413721413722
0.29508196721311475,1.3742203742203742
0.29508196721311475,1.3762993762993763
0.29508196721311475,1.3783783783783783
0.29508196721311475,1.3804573804573805
0.29508196721311475,1.3825363825363826
0.29508196721311475,1.3846153846153846
0.29508196721311475,1.3866943866943866
0.29508196721311475,1.3887733887733889
0.29508196721311475,1.3908523908523909
0.29508196721311475,1.392931392931393
0.2943368107302533,1.395010395010395
0.2943368107302533,1.3970893970893972
0.2943368107302533,1.3991683991683992
0.2943368107302533,1.4012474012474012
0.2943368107302533,1.4033264033264032
0.2943368107302533,1.4054054054054055
0.2943368107302533,1.4074844074844075
0.2943368107302533,1.4095634095634095
0.2943368107302533,1.4116424116424116
0.2943368107302533,1.4137214137214138
0.2943368107302533,1.4158004158004158
0.2943368107302533,1.4178794178794178
0.2943368107302533,1.4199584199584199
0.2943368107302533,1.4220374220374221
0.2943368107302533,1.4241164241164241
0.2943368107302533,1.4261954261954262
0.2943368107302533,1.4282744282744282
0.2943368107302533,1.4303534303534304
0.2943368107302533,1.4324324324324325
0.2943368107302533,1.4345114345114345
0.293591654247392,1.4365904365904365
0.293591654247392,1.4386694386694387
0.293591654247392,1.4407484407484408
0.293591654247392,1.4428274428274428
0.293591654247392,1.4449064449064448
0.293591654247392,1.446985446985447
0.293591654247392,1.449064449064449
0.293591654247392,1.4511434511434511
0.293591654247392,1.4532224532224531
0.293591654247392,1.4553014553014554
0.293591654247392,1.4573804573804574
0.293591654247392,1.4594594594594594
0.293591654247392,1.4615384615384615
0.293591654247392,1.4636174636174637
0.293591654247392,1.4656964656964657
0.293591654247392,1.4677754677754677
0.293591654247392,1.4698544698544698
0.293591654247392,1.471933471933472
0.293591654247392,1.474012474012474
0.293591654247392,1.476091476091476
0.293591654247392,1.478170478170478
0.293591654247392,1.4802494802494803
0.293591654247392,1.4823284823284824
0.293591654247392,1.4844074844074844
0.293591654247392,1.4864864864864864
0.293591654247392,1.4885654885654886
0.293591654247392,1.4906444906444907
0.293591654247392,1.4927234927234927
0.293591654247392,1.4948024948024947
0.293591654247392,1.496881496881497
0.293591654247392,1.498960498960499
0.293591654247392,1.501039501039501
0.293591654247392,1.503118503118503
0.293591654247392,1.5051975051975053
0.293591654247392,1.5072765072765073
0.293591654247392,1.5093555093555093
0.293591654247392,1.5114345114345114
0.293591654247392,1.5135135135135136
0.293591654247392,1.5155925155925156
0.293591654247392,1.5176715176715176
0.293591654247392,1.5197505197505197
0.293591654247392,1.521829521829522
0.293591654247392,1.523908523908524
0.293591654247392,1.525987525987526
0.293591654247392,1.528066528066528
0.293591654247392,1.5301455301455302
0.293591654247392,1.5322245322245323
0.293591654247392,1.5343035343035343
0.293591654247392,1.5363825363825363
0.293591654247392,1.5384615384615385
0.293591654247392,1.5405405405405406
0.293591654247392,1.5426195426195426
0.293591654247392,1.5446985446985446
0.293591654247392,1.5467775467775469
0.293591654247392,1.5488565488565489
0.293591654247392,1.550935550935551
0.293591654247392,1.553014553014553
0.293591654247392,1.5550935550935552
0.293591654247392,1.5571725571725572
0.29284649776453053,1.5592515592515592
0.29284649776453053,1.5613305613305613
0.29284649776453053,1.5634095634095635
0.29284649776453053,1.5654885654885655
0.29284649776453053,1.5675675675675675
0.29284649776453053,1.5696465696465696
0.29284649776453053,1.5717255717255718
0.29284649776453053,1.5738045738045738
0.29284649776453053,1.5758835758835759
0.29284649776453053,1.5779625779625779
0.29284649776453053,1.5800415800415801
0.29284649776453053,1.5821205821205822
0.29284649776453053,1.5841995841995842
0.29284649776453053,1.5862785862785862
0.29284649776453053,1.5883575883575884
0.29284649776453053,1.5904365904365905
0.29284649776453053,1.5925155925155925
0.29284649776453053,1.5945945945945945
0.29284649776453053,1.5966735966735968
0.2921013412816692,1.5987525987525988
0.29135618479880776,1.6008316008316008
0.29135618479880776,1.6029106029106028
0.29135618479880776,1.604989604989605
0.29135618479880776,1.607068607068607
0.29135618479880776,1.6091476091476091
0.29135618479880776,1.6112266112266111
0.29135618479880776,1.6133056133056134
0.29135618479880776,1.6153846153846154
0.29135618479880776,1.6174636174636174
0.29135618479880776,1.6195426195426195
0.29135618479880776,1.6216216216216217
0.29135618479880776,1.6237006237006237
0.29135618479880776,1.6257796257796258
0.29135618479880776,1.6278586278586278
0.29135618479880776,1.62993762993763
0.29135618479880776,1.632016632016632
0.29135618479880776,1.634095634095634
0.29135618479880776,1.636174636174636
0.29135618479880776,1.6382536382536383
0.29135618479880776,1.6403326403326404
0.29135618479880776,1.6424116424116424
0.29135618479880776,1.6444906444906444
0.29135618479880776,1.6465696465696467
0.29135618479880776,1.6486486486486487
0.29135618479880776,1.6507276507276507
0.2906110283159463,1.6528066528066527
0.2906110283159463,1.654885654885655
0.289865871833085,1.656964656964657
0.289865871833085,1.659043659043659
0.289865871833085,1.661122661122661
0.289865871833085,1.6632016632016633
0.289865871833085,1.6652806652806653
0.289865871833085,1.6673596673596673
0.289865871833085,1.6694386694386694
0.289865871833085,1.6715176715176716
0.289865871833085,1.6735966735966736
0.289865871833085,1.6756756756756757
0.289865871833085,1.6777546777546777
0.289865871833085,1.67983367983368
0.289865871833085,1.681912681912682
0.289865871833085,1.683991683991684
0.289865871833085,1.686070686070686
0.289865871833085,1.6881496881496882
0.289865871833085,1.6902286902286903
0.289865871833085,1.6923076923076923
0.289865871833085,1.6943866943866943
0.289865871833085,1.6964656964656966
0.289865871833085,1.6985446985446986
0.289865871833085,1.7006237006237006
0.289865871833085,1.7027027027027026
0.289865871833085,1.7047817047817049
0.289865871833085,1.706860706860707
0.289865871833085,1.708939708939709
0.289865871833085,1.711018711018711
0.289865871833085,1.7130977130977132
0.289865871833085,1.7151767151767152
0.289865871833085,1.7172557172557172
0.289865871833085,1.7193347193347193
0.289865871833085,1.7214137214137215
0.289865871833085,1.7234927234927235
0.289865871833085,1.7255717255717256
0.289865871833085,1.7276507276507276
0.289865871833085,1.7297297297297298
0.289865871833085,1.7318087318087318
0.28912071535022354,1.7338877338877339
0.28912071535022354,1.735966735966736
0.28912071535022354,1.7380457380457381
0.28912071535022354,1.7401247401247402
0.28912071535022354,1.7422037422037422
0.28912071535022354,1.7442827442827442
0.28912071535022354,1.7463617463617465
0.28912071535022354,1.7484407484407485
0.28912071535022354,1.7505197505197505
0.28912071535022354,1.7525987525987525
0.28912071535022354,1.7546777546777548
0.28912071535022354,1.7567567567567568
0.28912071535022354,1.7588357588357588
0.28912071535022354,1.7609147609147608
0.28912071535022354,1.762993762993763
0.28912071535022354,1.7650727650727651
0.28912071535022354,1.7671517671517671
0.28912071535022354,1.7692307692307692
0.28912071535022354,1.7713097713097714
0.28912071535022354,1.7733887733887734
0.28912071535022354,1.7754677754677755
0.28912071535022354,1.7775467775467775
0.28912071535022354,1.7796257796257797
0.28912071535022354,1.7817047817047817
0.28912071535022354,1.7837837837837838
0.28912071535022354,1.7858627858627858
0.28912071535022354,1.787941787941788
0.28912071535022354,1.79002079002079
0.28912071535022354,1.792099792099792
0.28912071535022354,1.7941787941787941
0.28912071535022354,1.7962577962577964
0.28912071535022354,1.7983367983367984
0.28912071535022354,1.8004158004158004
0.28912071535022354,1.8024948024948024
0.28912071535022354,1.8045738045738047
0.28912071535022354,1.8066528066528067
0.28912071535022354,1.8087318087318087
0.28912071535022354,1.8108108108108107
0.28912071535022354,1.812889812889813
0.28912071535022354,1.814968814968815
0.28912071535022354,1.817047817047817
0.28912071535022354,1.819126819126819
0.28912071535022354,1.8212058212058213
0.28912071535022354,1.8232848232848233
0.28912071535022354,1.8253638253638254
0.28912071535022354,1.8274428274428274


==> smootheddata/mr-fppi-quad-norect-more.csv <==
mr,fppi
0.9996951219512196,0.0
0.9960365853658537,0.0008802816901408451
0.9932926829268293,0.0017605633802816902
0.9844512195121952,0.002640845070422535
0.9655487804878049,0.0035211267605633804
0.9554878048780487,0.0044014084507042256
0.949390243902439,0.00528169014084507
0.9420731707317073,0.006161971830985915
0.9314024390243902,0.007042253521126761
0.9286585365853659,0.007922535211267605
0.927439024390244,0.008802816901408451
0.9271341463414634,0.009683098591549295
0.9097560975609756,0.01056338028169014
0.9057926829268292,0.011443661971830986
0.9015243902439024,0.01232394366197183
0.8981707317073171,0.013204225352112676
0.8929878048780487,0.014084507042253521
0.8911585365853658,0.014964788732394365
0.8774390243902439,0.01584507042253521
0.8771341463414635,0.016725352112676055
0.8685975609756098,0.017605633802816902
0.8615853658536585,0.018485915492957746
0.8615853658536585,0.01936619718309859
0.8567073170731707,0.020246478873239437
0.8509146341463415,0.02112676056338028
0.8439024390243902,0.022007042253521125
0.8301829268292683,0.022887323943661973
0.825,0.023767605633802816
0.813719512195122,0.02464788732394366
0.813719512195122,0.025528169014084508
0.8125,0.02640845070422535
0.8106707317073171,0.027288732394366196
0.8091463414634146,0.028169014084507043
0.8054878048780487,0.029049295774647887
0.7844512195121951,0.02992957746478873
0.7716463414634146,0.030809859154929578
0.765548780487805,0.03169014084507042
0.7530487804878049,0.032570422535211266
0.7478658536585365,0.03345070422535211
0.6923780487804878,0.03433098591549296
0.6853658536585365,0.035211267605633804
0.6679878048780488,0.03609154929577465
0.6567073170731708,0.03697183098591549
0.6317073170731707,0.037852112676056336
0.6298780487804878,0.03873239436619718
0.6161585365853659,0.03961267605633803
0.614939024390244,0.040492957746478875
0.5838414634146342,0.04137323943661972
0.5679878048780488,0.04225352112676056
0.5515243902439024,0.043133802816901406
0.5387195121951219,0.04401408450704225
0.5195121951219512,0.0448943661971831
0.49817073170731707,0.045774647887323945
0.4896341463414634,0.04665492957746479
0.48445121951219516,0.04753521126760563
0.48048780487804876,0.04841549295774648
0.47865853658536583,0.04929577464788732
0.4774390243902439,0.05017605633802817
0.4710365853658537,0.051056338028169015
0.46829268292682924,0.05193661971830986
0.46585365853658534,0.0528169014084507
0.44756097560975605,0.05369718309859155
0.44451219512195117,0.05457746478873239
0.4173780487804878,0.05545774647887324
0.3981707317073171,0.056338028169014086
0.39786585365853655,0.05721830985915493
0.39786585365853655,0.058098591549295774
0.3887195121951219,0.05897887323943662
0.38810975609756093,0.05985915492957746
0.385670731707317,0.06073943661971831
0.38506097560975605,0.061619718309859156
0.38506097560975605,0.0625
0.375,0.06338028169014084
0.375,0.06426056338028169
0.36737804878048785,0.06514084507042253
0.34573170731707314,0.06602112676056338
0.3439024390243902,0.06690140845070422
0.33231707317073167,0.06778169014084508
0.3301829268292683,0.06866197183098592
0.32499999999999996,0.06954225352112677
0.3140243902439024,0.07042253521126761
0.31280487804878043,0.07130281690140845
0.3036585365853659,0.0721830985915493
0.3036585365853659,0.07306338028169014
0.2990853658536585,0.07394366197183098
0.2914634146341464,0.07482394366197183
0.2908536585365854,0.07570422535211267
0.2859756097560976,0.07658450704225352
0.2740853658536585,0.07746478873239436
0.27286585365853655,0.07834507042253522
0.27195121951219514,0.07922535211267606
0.26798780487804874,0.0801056338028169
0.2676829268292683,0.08098591549295775
0.26310975609756093,0.0818661971830986
0.2594512195121951,0.08274647887323944
0.2579268292682927,0.08362676056338028
0.25426829268292683,0.08450704225352113
0.25274390243902434,0.08538732394366197
0.2515243902439024,0.08626760563380281
0.250609756097561,0.08714788732394366
0.2466463414634147,0.0880281690140845
0.2460365853658537,0.08890845070422536
0.2420731707317073,0.0897887323943662
0.23841463414634145,0.09066901408450705
0.23658536585365852,0.09154929577464789
0.23567073170731712,0.09242957746478873
0.2323170731707317,0.09330985915492958
0.2307926829268293,0.09419014084507042
0.2307926829268293,0.09507042253521127
0.22896341463414638,0.09595070422535211
0.22408536585365857,0.09683098591549295
0.22225609756097564,0.0977112676056338
0.21920731707317076,0.09859154929577464
0.21829268292682924,0.0994718309859155
0.21737804878048783,0.10035211267605634
0.21432926829268295,0.10123239436619719
0.2140243902439024,0.10211267605633803
0.20945121951219514,0.10299295774647887
0.20945121951219514,0.10387323943661972
0.2076219512195122,0.10475352112676056
0.2012195121951219,0.1056338028169014
0.19908536585365855,0.10651408450704225
0.19725609756097562,0.1073943661971831
0.19725609756097562,0.10827464788732394
0.19725609756097562,0.10915492957746478
0.19512195121951215,0.11003521126760564
0.1923780487804878,0.11091549295774648
0.19207317073170727,0.11179577464788733
0.1884146341463414,0.11267605633802817
0.1884146341463414,0.11355633802816902
0.18810975609756098,0.11443661971830986
0.1875,0.1153169014084507
0.18597560975609762,0.11619718309859155
0.1810975609756098,0.11707746478873239
0.1810975609756098,0.11795774647887323
0.1810975609756098,0.11883802816901408
0.18048780487804883,0.11971830985915492
0.18048780487804883,0.12059859154929578
0.1801829268292683,0.12147887323943662
0.17835365853658536,0.12235915492957747
0.17743902439024395,0.12323943661971831
0.17682926829268297,0.12411971830985916
0.17530487804878048,0.125
0.17408536585365852,0.12588028169014084
0.17164634146341462,0.1267605633802817
0.1673780487804878,0.12764084507042253
0.1673780487804878,0.12852112676056338
0.1658536585365854,0.12940140845070422
0.1658536585365854,0.13028169014084506
0.16524390243902443,0.1311619718309859
0.16493902439024388,0.13204225352112675
0.1634146341463415,0.1329225352112676
0.16310975609756095,0.13380281690140844
0.16280487804878052,0.13468309859154928
0.16280487804878052,0.13556338028169015
0.16280487804878052,0.136443661971831
0.16280487804878052,0.13732394366197184
0.16280487804878052,0.1382042253521127
0.16249999999999998,0.13908450704225353
0.161890243902439,0.13996478873239437
0.16067073170731705,0.14084507042253522
0.1585365853658537,0.14172535211267606
0.15823170731707314,0.1426056338028169
0.15762195121951217,0.14348591549295775
0.15762195121951217,0.1443661971830986
0.1570121951219512,0.14524647887323944
0.15670731707317076,0.14612676056338028
0.15579268292682924,0.14700704225352113
0.15365853658536588,0.14788732394366197
0.15335365853658534,0.1487676056338028
0.15243902439024393,0.14964788732394366
0.15213414634146338,0.1505281690140845
0.15182926829268295,0.15140845070422534
0.150609756097561,0.1522887323943662
0.150609756097561,0.15316901408450703
0.15000000000000002,0.15404929577464788
0.14939024390243905,0.15492957746478872
0.14634146341463417,0.15580985915492956
0.14634146341463417,0.15669014084507044
0.1442073170731707,0.15757042253521128
0.14359756097560972,0.15845070422535212
0.14298780487804874,0.15933098591549297
0.14207317073170733,0.1602112676056338
0.1417682926829268,0.16109154929577466
0.14146341463414636,0.1619718309859155
0.14146341463414636,0.16285211267605634
0.14146341463414636,0.1637323943661972
0.1411585365853658,0.16461267605633803
0.14054878048780484,0.16549295774647887
0.1402439024390244,0.16637323943661972
0.13993902439024386,0.16725352112676056
0.13963414634146343,0.1681338028169014
0.13932926829268288,0.16901408450704225
0.1387195121951219,0.1698943661971831
0.13841463414634148,0.17077464788732394
0.13658536585365855,0.17165492957746478
0.136280487804878,0.17253521126760563
0.13597560975609757,0.17341549295774647
0.13597560975609757,0.1742957746478873
0.13597560975609757,0.17517605633802816
0.13567073170731703,0.176056338028169
0.13475609756097562,0.17693661971830985
0.13445121951219507,0.17781690140845072
0.13414634146341464,0.17869718309859156
0.1338414634146341,0.1795774647887324
0.13262195121951215,0.18045774647887325
0.1323170731707317,0.1813380281690141
0.13109756097560976,0.18221830985915494
0.13109756097560976,0.18309859154929578
0.13079268292682922,0.18397887323943662
0.13079268292682922,0.18485915492957747
0.13018292682926824,0.1857394366197183
0.1298780487804878,0.18661971830985916
0.1298780487804878,0.1875
0.12926829268292683,0.18838028169014084
0.12926829268292683,0.1892605633802817
0.12926829268292683,0.19014084507042253
0.1289634146341463,0.19102112676056338
0.1283536585365853,0.19190140845070422
0.1283536585365853,0.19278169014084506
0.12682926829268293,0.1936619718309859
0.12682926829268293,0.19454225352112675
0.12652439024390238,0.1954225352112676
0.12621951219512195,0.19630281690140844
0.1259146341463414,0.19718309859154928
0.12560975609756098,0.19806338028169015
0.125,0.198943661971831
0.125,0.19982394366197184
0.125,0.2007042253521127
0.125,0.20158450704225353
0.12469512195121957,0.20246478873239437
0.12408536585365859,0.20334507042253522
0.12286585365853664,0.20422535211267606
0.12134146341463414,0.2051056338028169
0.12073170731707317,0.20598591549295775
0.12042682926829273,0.2068661971830986
0.12042682926829273,0.20774647887323944
0.12042682926829273,0.20862676056338028
0.12012195121951219,0.20950704225352113
0.12012195121951219,0.21038732394366197
0.11951219512195121,0.2112676056338028
0.11890243902439024,0.21214788732394366
0.11890243902439024,0.2130281690140845
0.11890243902439024,0.21390845070422534
0.11829268292682926,0.2147887323943662
0.11798780487804883,0.21566901408450703
0.11646341463414633,0.21654929577464788
0.1161585365853659,0.21742957746478872
0.11554878048780493,0.21830985915492956
0.11493902439024395,0.21919014084507044
0.11493902439024395,0.22007042253521128
0.11493902439024395,0.22095070422535212
0.11432926829268297,0.22183098591549297
0.113719512195122,0.2227112676056338
0.113719512195122,0.22359154929577466
0.11310975609756102,0.2244718309859155
0.11310975609756102,0.22535211267605634
0.11250000000000004,0.2262323943661972
0.11250000000000004,0.22711267605633803
0.11128048780487809,0.22799295774647887
0.11128048780487809,0.22887323943661972
0.11128048780487809,0.22975352112676056
0.11128048780487809,0.2306338028169014
0.11128048780487809,0.23151408450704225
0.11128048780487809,0.2323943661971831
0.11097560975609755,0.23327464788732394
0.11097560975609755,0.23415492957746478
0.11097560975609755,0.23503521126760563
0.11097560975609755,0.23591549295774647
0.11097560975609755,0.2367957746478873
0.11067073170731712,0.23767605633802816
0.11006097560975614,0.238556338028169
0.11006097560975614,0.23943661971830985
0.11006097560975614,0.24031690140845072
0.1097560975609756,0.24119718309859156
0.1097560975609756,0.2420774647887324
0.10945121951219516,0.24295774647887325
0.10914634146341462,0.2438380281690141
0.10884146341463419,0.24471830985915494
0.10853658536585364,0.24559859154929578
0.10823170731707321,0.24647887323943662
0.10823170731707321,0.24735915492957747
0.10792682926829267,0.2482394366197183
0.10731707317073169,0.24911971830985916
0.10731707317073169,0.25
0.10731707317073169,0.25088028169014087
0.10731707317073169,0.2517605633802817
0.10670731707317072,0.25264084507042256
0.10548780487804876,0.2535211267605634
0.10548780487804876,0.25440140845070425
0.10548780487804876,0.25528169014084506
0.10487804878048779,0.25616197183098594
0.10487804878048779,0.25704225352112675
0.10487804878048779,0.2579225352112676
0.10487804878048779,0.25880281690140844
0.10487804878048779,0.2596830985915493
0.10487804878048779,0.2605633802816901
0.10457317073170735,0.261443661971831
0.10457317073170735,0.2623239436619718
0.10457317073170735,0.2632042253521127
0.10457317073170735,0.2640845070422535
0.10426829268292681,0.2649647887323944
0.10365853658536583,0.2658450704225352
0.10365853658536583,0.26672535211267606
0.1033536585365854,0.2676056338028169
0.1033536585365854,0.26848591549295775
0.1033536585365854,0.26936619718309857
0.1033536585365854,0.27024647887323944
0.10274390243902443,0.2711267605633803
0.10243902439024388,0.2720070422535211
0.10213414634146345,0.272887323943662
0.10213414634146345,0.2737676056338028
0.10213414634146345,0.2746478873239437
0.10213414634146345,0.2755281690140845
0.10213414634146345,0.2764084507042254
0.1018292682926829,0.2772887323943662
0.10152439024390247,0.27816901408450706
0.10152439024390247,0.2790492957746479
0.10152439024390247,0.27992957746478875
0.10030487804878052,0.28080985915492956
0.10030487804878052,0.28169014084507044
0.09999999999999998,0.28257042253521125
0.09908536585365857,0.2834507042253521
0.09908536585365857,0.28433098591549294
0.09878048780487803,0.2852112676056338
0.09878048780487803,0.2860915492957746
0.09847560975609759,0.2869718309859155
0.09817073170731705,0.2878521126760563
0.09817073170731705,0.2887323943661972
0.09817073170731705,0.289612676056338
0.09817073170731705,0.2904929577464789
0.09786585365853662,0.2913732394366197
0.09786585365853662,0.29225352112676056
0.09786585365853662,0.29313380281690143
0.09786585365853662,0.29401408450704225
0.09786585365853662,0.2948943661971831
0.09725609756097564,0.29577464788732394
0.09664634146341466,0.2966549295774648
0.09664634146341466,0.2975352112676056
0.09573170731707314,0.2984154929577465
0.09573170731707314,0.2992957746478873
0.09573170731707314,0.3001760563380282
0.09573170731707314,0.301056338028169
0.09573170731707314,0.3019366197183099
0.09573170731707314,0.3028169014084507
0.09573170731707314,0.30369718309859156
0.09573170731707314,0.3045774647887324
0.09573170731707314,0.30545774647887325
0.09573170731707314,0.30633802816901406
0.09542682926829271,0.30721830985915494
0.09512195121951217,0.30809859154929575
0.09481707317073174,0.3089788732394366
0.09451219512195119,0.30985915492957744
0.09420731707317076,0.3107394366197183
0.09390243902439022,0.31161971830985913
0.09390243902439022,0.3125
0.09329268292682924,0.31338028169014087
0.09329268292682924,0.3142605633802817
0.09329268292682924,0.31514084507042256
0.09329268292682924,0.3160211267605634
0.09329268292682924,0.31690140845070425
0.09329268292682924,0.31778169014084506
0.09329268292682924,0.31866197183098594
0.09329268292682924,0.31954225352112675
0.09329268292682924,0.3204225352112676
0.09329268292682924,0.32130281690140844
0.09329268292682924,0.3221830985915493
0.09329268292682924,0.3230633802816901
0.09329268292682924,0.323943661971831
0.09329268292682924,0.3248239436619718
0.09207317073170729,0.3257042253521127
0.09207317073170729,0.3265845070422535
0.09207317073170729,0.3274647887323944
0.09207317073170729,0.3283450704225352
0.09207317073170729,0.32922535211267606
0.09146341463414631,0.3301056338028169
0.09146341463414631,0.33098591549295775
0.0905487804878049,0.33186619718309857
0.0905487804878049,0.33274647887323944
0.0905487804878049,0.3336267605633803
0.0905487804878049,0.3345070422535211
0.0905487804878049,0.335387323943662
0.0905487804878049,0.3362676056338028
0.09024390243902436,0.3371478873239437
0.08993902439024393,0.3380281690140845
0.08932926829268295,0.3389084507042254
0.08932926829268295,0.3397887323943662
0.08932926829268295,0.34066901408450706
0.08871951219512197,0.3415492957746479
0.08871951219512197,0.34242957746478875
0.08871951219512197,0.34330985915492956
0.08841463414634143,0.34419014084507044
0.08841463414634143,0.34507042253521125
0.088109756097561,0.3459507042253521
0.088109756097561,0.34683098591549294
0.08780487804878045,0.3477112676056338
0.08750000000000002,0.3485915492957746
0.08689024390243905,0.3494718309859155
0.08689024390243905,0.3503521126760563
0.08689024390243905,0.3512323943661972
0.0865853658536585,0.352112676056338
0.0865853658536585,0.3529929577464789
0.0865853658536585,0.3538732394366197
0.08628048780487807,0.35475352112676056
0.08628048780487807,0.35563380281690143
0.08628048780487807,0.35651408450704225
0.08628048780487807,0.3573943661971831
0.08628048780487807,0.35827464788732394
0.08628048780487807,0.3591549295774648
0.08628048780487807,0.3600352112676056
0.08628048780487807,0.3609154929577465
0.08628048780487807,0.3617957746478873
0.0856707317073171,0.3626760563380282
0.0856707317073171,0.363556338028169
0.0856707317073171,0.3644366197183099
0.08506097560975612,0.3653169014084507
0.08506097560975612,0.36619718309859156
0.08506097560975612,0.3670774647887324
0.08506097560975612,0.36795774647887325
0.08506097560975612,0.36883802816901406
0.08506097560975612,0.36971830985915494
0.08475609756097557,0.37059859154929575
0.08475609756097557,0.3714788732394366
0.08445121951219514,0.37235915492957744
0.08445121951219514,0.3732394366197183
0.0841463414634146,0.37411971830985913
0.0841463414634146,0.375
0.0841463414634146,0.37588028169014087
0.0841463414634146,0.3767605633802817
0.0841463414634146,0.37764084507042256
0.0841463414634146,0.3785211267605634
0.08384146341463417,0.37940140845070425
0.08353658536585362,0.38028169014084506
0.08353658536585362,0.38116197183098594
0.08353658536585362,0.38204225352112675
0.08353658536585362,0.3829225352112676
0.08353658536585362,0.38380281690140844
0.08353658536585362,0.3846830985915493
0.08323170731707319,0.3855633802816901
0.08323170731707319,0.386443661971831
0.08323170731707319,0.3873239436619718
0.08323170731707319,0.3882042253521127
0.08292682926829265,0.3890845070422535
0.08292682926829265,0.3899647887323944
0.08292682926829265,0.3908450704225352
0.08292682926829265,0.39172535211267606
0.08292682926829265,0.3926056338028169
0.08292682926829265,0.39348591549295775
0.08292682926829265,0.39436619718309857
0.08292682926829265,0.39524647887323944
0.08292682926829265,0.3961267605633803
0.08262195121951221,0.3970070422535211
0.08262195121951221,0.397887323943662
0.08262195121951221,0.3987676056338028
0.08262195121951221,0.3996478873239437
0.08262195121951221,0.4005281690140845
0.08262195121951221,0.4014084507042254
0.08231707317073167,0.4022887323943662
0.08231707317073167,0.40316901408450706
0.08201219512195124,0.4040492957746479
0.08201219512195124,0.40492957746478875
0.08201219512195124,0.40580985915492956
0.08201219512195124,0.40669014084507044
0.08201219512195124,0.40757042253521125
0.08201219512195124,0.4084507042253521
0.08201219512195124,0.40933098591549294
0.08140243902439026,0.4102112676056338
0.08140243902439026,0.4110915492957746
0.08140243902439026,0.4119718309859155
0.08140243902439026,0.4128521126760563
0.08140243902439026,0.4137323943661972
0.08140243902439026,0.414612676056338
0.08140243902439026,0.4154929577464789
0.08140243902439026,0.4163732394366197
0.08140243902439026,0.41725352112676056
0.08140243902439026,0.41813380281690143
0.08140243902439026,0.41901408450704225
0.08140243902439026,0.4198943661971831
0.08140243902439026,0.42077464788732394
0.08140243902439026,0.4216549295774648
0.08140243902439026,0.4225352112676056
0.08140243902439026,0.4234154929577465
0.08140243902439026,0.4242957746478873
0.08079268292682928,0.4251760563380282
0.08079268292682928,0.426056338028169
0.08079268292682928,0.4269366197183099
0.08079268292682928,0.4278169014084507
0.08079268292682928,0.42869718309859156
0.08079268292682928,0.4295774647887324
0.08048780487804874,0.43045774647887325
0.08048780487804874,0.43133802816901406
0.08048780487804874,0.43221830985915494
0.08048780487804874,0.43309859154929575
0.08048780487804874,0.4339788732394366
0.08048780487804874,0.43485915492957744
0.08048780487804874,0.4357394366197183
0.08048780487804874,0.43661971830985913
0.08018292682926831,0.4375
0.08018292682926831,0.43838028169014087
0.08018292682926831,0.4392605633802817
0.08018292682926831,0.44014084507042256
0.08018292682926831,0.4410211267605634
0.07987804878048776,0.44190140845070425
0.07987804878048776,0.44278169014084506
0.07987804878048776,0.44366197183098594
0.07957317073170733,0.44454225352112675
0.07957317073170733,0.4454225352112676
0.07957317073170733,0.44630281690140844
0.07926829268292679,0.4471830985915493
0.07926829268292679,0.4480633802816901
0.07926829268292679,0.448943661971831
0.07926829268292679,0.4498239436619718
0.07926829268292679,0.4507042253521127
0.07926829268292679,0.4515845070422535
0.07926829268292679,0.4524647887323944
0.07926829268292679,0.4533450704225352
0.07926829268292679,0.45422535211267606
0.07926829268292679,0.4551056338028169
0.07926829268292679,0.45598591549295775
0.07926829268292679,0.45686619718309857
0.07926829268292679,0.45774647887323944
0.07926829268292679,0.4586267605633803
0.07926829268292679,0.4595070422535211
0.07926829268292679,0.460387323943662
0.07926829268292679,0.4612676056338028
0.07926829268292679,0.4621478873239437
0.07896341463414636,0.4630281690140845
0.07835365853658538,0.4639084507042254
0.07835365853658538,0.4647887323943662
0.07835365853658538,0.46566901408450706
0.07835365853658538,0.4665492957746479
0.07835365853658538,0.46742957746478875
0.07835365853658538,0.46830985915492956
0.07835365853658538,0.46919014084507044
0.07835365853658538,0.47007042253521125
0.07835365853658538,0.4709507042253521
0.07804878048780484,0.47183098591549294
0.07804878048780484,0.4727112676056338
0.07804878048780484,0.4735915492957746
0.07804878048780484,0.4744718309859155
0.07804878048780484,0.4753521126760563
0.07804878048780484,0.4762323943661972
0.07804878048780484,0.477112676056338
0.07682926829268288,0.4779929577464789
0.07682926829268288,0.4788732394366197
0.07682926829268288,0.47975352112676056
0.07682926829268288,0.48063380281690143
0.07652439024390245,0.48151408450704225
0.07652439024390245,0.4823943661971831
0.07652439024390245,0.48327464788732394
0.07652439024390245,0.4841549295774648
0.07652439024390245,0.4850352112676056
0.07652439024390245,0.4859154929577465
0.07652439024390245,0.4867957746478873
0.07652439024390245,0.4876760563380282
0.07652439024390245,0.488556338028169
0.07652439024390245,0.4894366197183099
0.07652439024390245,0.4903169014084507
0.07621951219512191,0.49119718309859156
0.07621951219512191,0.4920774647887324
0.07621951219512191,0.49295774647887325
0.07621951219512191,0.49383802816901406
0.07591463414634148,0.49471830985915494
0.07591463414634148,0.49559859154929575
0.07591463414634148,0.4964788732394366
0.07591463414634148,0.49735915492957744
0.07591463414634148,0.4982394366197183
0.07591463414634148,0.49911971830985913
0.07591463414634148,0.5
0.07591463414634148,0.5008802816901409
0.07591463414634148,0.5017605633802817
0.07591463414634148,0.5026408450704225
0.07591463414634148,0.5035211267605634
0.07591463414634148,0.5044014084507042
0.07591463414634148,0.5052816901408451
0.07591463414634148,0.5061619718309859
0.07591463414634148,0.5070422535211268
0.07591463414634148,0.5079225352112676
0.07591463414634148,0.5088028169014085
0.07591463414634148,0.5096830985915493
0.07591463414634148,0.5105633802816901
0.07591463414634148,0.511443661971831
0.07591463414634148,0.5123239436619719
0.07591463414634148,0.5132042253521126
0.07591463414634148,0.5140845070422535
0.07591463414634148,0.5149647887323944
0.07591463414634148,0.5158450704225352
0.07591463414634148,0.516725352112676
0.0753048780487805,0.5176056338028169
0.0753048780487805,0.5184859154929577
0.0753048780487805,0.5193661971830986
0.0753048780487805,0.5202464788732394
0.0753048780487805,0.5211267605633803
0.0753048780487805,0.5220070422535211
0.0753048780487805,0.522887323943662
0.0753048780487805,0.5237676056338029
0.0753048780487805,0.5246478873239436
0.0753048780487805,0.5255281690140845
0.0753048780487805,0.5264084507042254
0.0753048780487805,0.5272887323943662
0.0753048780487805,0.528169014084507
0.0753048780487805,0.5290492957746479
0.0753048780487805,0.5299295774647887
0.0753048780487805,0.5308098591549296
0.0753048780487805,0.5316901408450704
0.0753048780487805,0.5325704225352113
0.0753048780487805,0.5334507042253521
0.0753048780487805,0.534330985915493
0.0753048780487805,0.5352112676056338
0.0753048780487805,0.5360915492957746
0.0753048780487805,0.5369718309859155
0.0753048780487805,0.5378521126760564
0.0753048780487805,0.5387323943661971
0.0753048780487805,0.539612676056338
0.0753048780487805,0.5404929577464789
0.0753048780487805,0.5413732394366197
0.0753048780487805,0.5422535211267606
0.0753048780487805,0.5431338028169014
0.0753048780487805,0.5440140845070423
0.0753048780487805,0.5448943661971831
0.0753048780487805,0.545774647887324
0.0753048780487805,0.5466549295774648
0.0753048780487805,0.5475352112676056
0.0753048780487805,0.5484154929577465
0.0753048780487805,0.5492957746478874
0.0753048780487805,0.5501760563380281
0.0753048780487805,0.551056338028169
0.0753048780487805,0.5519366197183099
0.0753048780487805,0.5528169014084507
0.0753048780487805,0.5536971830985915
0.0753048780487805,0.5545774647887324
0.0753048780487805,0.5554577464788732
0.0753048780487805,0.5563380281690141
0.0753048780487805,0.5572183098591549
0.0753048780487805,0.5580985915492958
0.07499999999999996,0.5589788732394366
0.07499999999999996,0.5598591549295775
0.07499999999999996,0.5607394366197183
0.07499999999999996,0.5616197183098591
0.07499999999999996,0.5625
0.07499999999999996,0.5633802816901409
0.07499999999999996,0.5642605633802817
0.07499999999999996,0.5651408450704225
0.07499999999999996,0.5660211267605634
0.07499999999999996,0.5669014084507042
0.07499999999999996,0.5677816901408451
0.07499999999999996,0.5686619718309859
0.07499999999999996,0.5695422535211268
0.07499999999999996,0.5704225352112676
0.07499999999999996,0.5713028169014085
0.07499999999999996,0.5721830985915493
0.07499999999999996,0.5730633802816901
0.07499999999999996,0.573943661971831
0.07499999999999996,0.5748239436619719
0.07499999999999996,0.5757042253521126
0.07499999999999996,0.5765845070422535
0.07499999999999996,0.5774647887323944
0.07499999999999996,0.5783450704225352
0.07499999999999996,0.579225352112676
0.07499999999999996,0.5801056338028169
0.07499999999999996,0.5809859154929577


==> smootheddata/mr-fppi-quad-rect-more.csv <==
mr,fppi
0.9996951219512196,0.0
0.9320121951219512,0.0008802816901408451
0.9265243902439024,0.0017605633802816902
0.9094512195121951,0.002640845070422535
0.8984756097560975,0.0035211267605633804
0.8640243902439024,0.0044014084507042256
0.8554878048780488,0.00528169014084507
0.8518292682926829,0.006161971830985915
0.8073170731707318,0.007042253521126761
0.8060975609756098,0.007922535211267605
0.802439024390244,0.008802816901408451
0.7987804878048781,0.009683098591549295
0.7777439024390244,0.01056338028169014
0.7402439024390244,0.011443661971830986
0.677439024390244,0.01232394366197183
0.6643292682926829,0.013204225352112676
0.6603658536585366,0.014084507042253521
0.6216463414634146,0.014964788732394365
0.6079268292682927,0.01584507042253521
0.6067073170731707,0.016725352112676055
0.5594512195121951,0.017605633802816902
0.5542682926829268,0.018485915492957746
0.5432926829268292,0.01936619718309859
0.5304878048780488,0.020246478873239437
0.5237804878048781,0.02112676056338028
0.5115853658536585,0.022007042253521125
0.4902439024390244,0.022887323943661973
0.4817073170731707,0.023767605633802816
0.47225609756097564,0.02464788732394366
0.4704268292682927,0.025528169014084508
0.46920731707317076,0.02640845070422535
0.46280487804878045,0.027288732394366196
0.4600609756097561,0.028169014084507043
0.4576219512195122,0.029049295774647887
0.43932926829268293,0.02992957746478873
0.43628048780487805,0.030809859154929578
0.40914634146341466,0.03169014084507042
0.4088414634146341,0.032570422535211266
0.4085365853658537,0.03345070422535211
0.39146341463414636,0.03433098591549296
0.3902439024390244,0.035211267605633804
0.38993902439024386,0.03609154929577465
0.38993902439024386,0.03697183098591549
0.3807926829268292,0.037852112676056336
0.38018292682926824,0.03873239436619718
0.37774390243902434,0.03961267605633803
0.37713414634146336,0.040492957746478875
0.37713414634146336,0.04137323943661972
0.3670731707317073,0.04225352112676056
0.3670731707317073,0.043133802816901406
0.3375,0.04401408450704225
0.3347560975609756,0.0448943661971831
0.32896341463414636,0.045774647887323945
0.32408536585365855,0.04665492957746479
0.3219512195121951,0.04753521126760563
0.31676829268292683,0.04841549295774648
0.3085365853658537,0.04929577464788732
0.30579268292682926,0.05017605633802817
0.3045731707317073,0.051056338028169015
0.29542682926829267,0.05193661971830986
0.29542682926829267,0.0528169014084507
0.2908536585365854,0.05369718309859155
0.28323170731707314,0.05457746478873239
0.28262195121951217,0.05545774647887324
0.27774390243902436,0.056338028169014086
0.2658536585365854,0.05721830985915493
0.2634146341463415,0.058098591549295774
0.2588414634146341,0.05897887323943662
0.25426829268292683,0.05985915492957746
0.250609756097561,0.06073943661971831
0.2490853658536586,0.061619718309859156
0.24542682926829273,0.0625
0.24390243902439024,0.06338028169014084
0.2426829268292683,0.06426056338028169
0.24176829268292688,0.06514084507042253
0.23780487804878048,0.06602112676056338
0.2371951219512195,0.06690140845070422
0.2332317073170732,0.06778169014084508
0.22957317073170735,0.06866197183098592
0.22774390243902443,0.06954225352112677
0.2268292682926829,0.07042253521126761
0.2234756097560976,0.07130281690140845
0.2219512195121951,0.0721830985915493
0.2219512195121951,0.07306338028169014
0.22012195121951217,0.07394366197183098
0.21524390243902436,0.07482394366197183
0.21341463414634143,0.07570422535211267
0.21036585365853655,0.07658450704225352
0.20945121951219514,0.07746478873239436
0.20853658536585362,0.07834507042253522
0.20548780487804874,0.07922535211267606
0.2003048780487805,0.0801056338028169
0.2003048780487805,0.08098591549295775
0.19847560975609757,0.0818661971830986
0.19207317073170727,0.08274647887323944
0.19176829268292683,0.08362676056338028
0.19024390243902434,0.08450704225352113
0.1884146341463414,0.08538732394366197
0.1884146341463414,0.08626760563380281
0.1884146341463414,0.08714788732394366
0.18628048780487805,0.0880281690140845
0.1835365853658537,0.08890845070422536
0.18323170731707317,0.0897887323943662
0.1795731707317073,0.09066901408450705
0.1795731707317073,0.09154929577464789
0.17926829268292688,0.09242957746478873
0.1786585365853659,0.09330985915492958
0.1771341463414634,0.09419014084507042
0.1722560975609756,0.09507042253521127
0.1722560975609756,0.09595070422535211
0.1722560975609756,0.09683098591549295
0.17164634146341462,0.0977112676056338
0.17164634146341462,0.09859154929577464
0.1713414634146342,0.0994718309859155
0.17042682926829267,0.10035211267605634
0.16951219512195126,0.10123239436619719
0.16859756097560974,0.10211267605633803
0.16798780487804876,0.10299295774647887
0.16646341463414638,0.10387323943661972
0.16524390243902443,0.10475352112676056
0.16280487804878052,0.1056338028169014
0.1585365853658537,0.10651408450704225
0.1585365853658537,0.1073943661971831
0.1570121951219512,0.10827464788732394
0.1570121951219512,0.10915492957746478
0.15670731707317076,0.11003521126760564
0.15640243902439022,0.11091549295774648
0.15609756097560978,0.11179577464788733
0.1545731707317073,0.11267605633802817
0.15426829268292686,0.11355633802816902
0.1539634146341463,0.11443661971830986
0.1539634146341463,0.1153169014084507
0.1539634146341463,0.11619718309859155
0.1539634146341463,0.11707746478873239
0.1539634146341463,0.11795774647887323
0.15365853658536588,0.11883802816901408
0.1530487804878049,0.11971830985915492
0.15182926829268295,0.12059859154929578
0.14969512195121948,0.12147887323943662
0.14939024390243905,0.12235915492957747
0.14878048780487807,0.12323943661971831
0.14786585365853655,0.12411971830985916
0.14756097560975612,0.125
0.1466463414634146,0.12588028169014084
0.14451219512195124,0.1267605633802817
0.1442073170731707,0.12764084507042253
0.14329268292682928,0.12852112676056338
0.14298780487804874,0.12940140845070422
0.1426829268292683,0.13028169014084506
0.14146341463414636,0.1311619718309859
0.14146341463414636,0.13204225352112675
0.14085365853658538,0.1329225352112676
0.1402439024390244,0.13380281690140844
0.13719512195121952,0.13468309859154928
0.13719512195121952,0.13556338028169015
0.13414634146341464,0.136443661971831
0.13353658536585367,0.13732394366197184
0.13262195121951215,0.1382042253521127
0.1323170731707317,0.13908450704225353
0.13201219512195117,0.13996478873239437
0.13201219512195117,0.14084507042253522
0.13201219512195117,0.14172535211267606
0.13170731707317074,0.1426056338028169
0.13109756097560976,0.14348591549295775
0.13079268292682922,0.1443661971830986
0.13048780487804879,0.14524647887323944
0.13018292682926824,0.14612676056338028
0.1298780487804878,0.14700704225352113
0.12926829268292683,0.14788732394366197
0.1289634146341463,0.1487676056338028
0.12713414634146336,0.14964788732394366
0.12682926829268293,0.1505281690140845
0.12652439024390238,0.15140845070422534
0.12652439024390238,0.1522887323943662
0.12652439024390238,0.15316901408450703
0.12621951219512195,0.15404929577464788
0.12530487804878043,0.15492957746478872
0.125,0.15580985915492956
0.12469512195121957,0.15669014084507044
0.12439024390243902,0.15757042253521128
0.12317073170731707,0.15845070422535212
0.12286585365853664,0.15933098591549297
0.12164634146341469,0.1602112676056338
0.12164634146341469,0.16109154929577466
0.12134146341463414,0.1619718309859155
0.12134146341463414,0.16285211267605634
0.12073170731707317,0.1637323943661972
0.12042682926829273,0.16461267605633803
0.12042682926829273,0.16549295774647887
0.11981707317073176,0.16637323943661972
0.11981707317073176,0.16725352112676056
0.11981707317073176,0.1681338028169014
0.11951219512195121,0.16901408450704225
0.11890243902439024,0.1698943661971831
0.11890243902439024,0.17077464788732394
0.11737804878048785,0.17165492957746478
0.11737804878048785,0.17253521126760563
0.11707317073170731,0.17341549295774647
0.11676829268292688,0.1742957746478873
0.11646341463414633,0.17517605633802816
0.1161585365853659,0.176056338028169
0.11554878048780493,0.17693661971830985
0.11554878048780493,0.17781690140845072
0.11554878048780493,0.17869718309859156
0.11554878048780493,0.1795774647887324
0.11524390243902438,0.18045774647887325
0.1146341463414634,0.1813380281690141
0.1146341463414634,0.18221830985915494
0.11341463414634145,0.18309859154929578
0.11189024390243907,0.18397887323943662
0.11128048780487809,0.18485915492957747
0.11097560975609755,0.1857394366197183
0.11097560975609755,0.18661971830985916
0.11097560975609755,0.1875
0.11067073170731712,0.18838028169014084
0.11067073170731712,0.1892605633802817
0.1097560975609756,0.19014084507042253
0.10914634146341462,0.19102112676056338
0.10914634146341462,0.19190140845070422
0.10914634146341462,0.19278169014084506
0.10853658536585364,0.1936619718309859
0.10823170731707321,0.19454225352112675
0.10823170731707321,0.1954225352112676
0.10670731707317072,0.19630281690140844
0.10640243902439028,0.19718309859154928
0.1057926829268293,0.19806338028169015
0.10518292682926833,0.198943661971831
0.10518292682926833,0.19982394366197184
0.10518292682926833,0.2007042253521127
0.10457317073170735,0.20158450704225353
0.10396341463414638,0.20246478873239437
0.10396341463414638,0.20334507042253522
0.10396341463414638,0.20422535211267606
0.1033536585365854,0.2051056338028169
0.1033536585365854,0.20598591549295775
0.10274390243902443,0.2068661971830986
0.10274390243902443,0.20774647887323944
0.10152439024390247,0.20862676056338028
0.10152439024390247,0.20950704225352113
0.10152439024390247,0.21038732394366197
0.10152439024390247,0.2112676056338028
0.10152439024390247,0.21214788732394366
0.10152439024390247,0.2130281690140845
0.10152439024390247,0.21390845070422534
0.10121951219512193,0.2147887323943662
0.10121951219512193,0.21566901408450703
0.10121951219512193,0.21654929577464788
0.10121951219512193,0.21742957746478872
0.10121951219512193,0.21830985915492956
0.1009146341463415,0.21919014084507044
0.10030487804878052,0.22007042253521128
0.10030487804878052,0.22095070422535212
0.10030487804878052,0.22183098591549297
0.09999999999999998,0.2227112676056338
0.09999999999999998,0.22359154929577466
0.09969512195121955,0.2244718309859155
0.099390243902439,0.22535211267605634
0.09908536585365857,0.2262323943661972
0.09878048780487803,0.22711267605633803
0.09847560975609759,0.22799295774647887
0.09847560975609759,0.22887323943661972
0.09817073170731705,0.22975352112676056
0.09756097560975607,0.2306338028169014
0.09756097560975607,0.23151408450704225
0.09756097560975607,0.2323943661971831
0.09756097560975607,0.23327464788732394
0.0969512195121951,0.23415492957746478
0.09573170731707314,0.23503521126760563
0.09573170731707314,0.23591549295774647
0.09573170731707314,0.2367957746478873
0.09512195121951217,0.23767605633802816
0.09512195121951217,0.238556338028169
0.09512195121951217,0.23943661971830985
0.09481707317073174,0.24031690140845072
0.09481707317073174,0.24119718309859156
0.09451219512195119,0.2420774647887324
0.09451219512195119,0.24295774647887325
0.09451219512195119,0.2438380281690141
0.09451219512195119,0.24471830985915494
0.09420731707317076,0.24559859154929578
0.09359756097560978,0.24647887323943662
0.09359756097560978,0.24735915492957747
0.09329268292682924,0.2482394366197183
0.09329268292682924,0.24911971830985916
0.09329268292682924,0.25
0.09329268292682924,0.25088028169014087
0.09268292682926826,0.2517605633802817
0.09237804878048783,0.25264084507042256
0.09207317073170729,0.2535211267605634
0.09207317073170729,0.25440140845070425
0.09207317073170729,0.25528169014084506
0.09207317073170729,0.25616197183098594
0.09207317073170729,0.25704225352112675
0.09176829268292686,0.2579225352112676
0.09146341463414631,0.25880281690140844
0.09146341463414631,0.2596830985915493
0.09146341463414631,0.2605633802816901
0.09085365853658534,0.261443661971831
0.0905487804878049,0.2623239436619718
0.0905487804878049,0.2632042253521127
0.09024390243902436,0.2640845070422535
0.08932926829268295,0.2649647887323944
0.08932926829268295,0.2658450704225352
0.08902439024390241,0.26672535211267606
0.08902439024390241,0.2676056338028169
0.08871951219512197,0.26848591549295775
0.08841463414634143,0.26936619718309857
0.08841463414634143,0.27024647887323944
0.08841463414634143,0.2711267605633803
0.08841463414634143,0.2720070422535211
0.088109756097561,0.272887323943662
0.088109756097561,0.2737676056338028
0.088109756097561,0.2746478873239437
0.088109756097561,0.2755281690140845
0.088109756097561,0.2764084507042254
0.08750000000000002,0.2772887323943662
0.08750000000000002,0.27816901408450706
0.08689024390243905,0.2790492957746479
0.08689024390243905,0.27992957746478875
0.08597560975609753,0.28080985915492956
0.08597560975609753,0.28169014084507044
0.08597560975609753,0.28257042253521125
0.08597560975609753,0.2834507042253521
0.08597560975609753,0.28433098591549294
0.08597560975609753,0.2852112676056338
0.08597560975609753,0.2860915492957746
0.08597560975609753,0.2869718309859155
0.08597560975609753,0.2878521126760563
0.0856707317073171,0.2887323943661972
0.08536585365853655,0.289612676056338
0.08506097560975612,0.2904929577464789
0.08475609756097557,0.2913732394366197
0.08445121951219514,0.29225352112676056
0.0841463414634146,0.29313380281690143
0.0841463414634146,0.29401408450704225
0.0841463414634146,0.2948943661971831
0.08384146341463417,0.29577464788732394
0.08384146341463417,0.2966549295774648
0.08384146341463417,0.2975352112676056
0.08384146341463417,0.2984154929577465
0.08384146341463417,0.2992957746478873
0.08384146341463417,0.3001760563380282
0.08384146341463417,0.301056338028169
0.08353658536585362,0.3019366197183099
0.08353658536585362,0.3028169014084507
0.08353658536585362,0.30369718309859156
0.08353658536585362,0.3045774647887324
0.08353658536585362,0.30545774647887325
0.08353658536585362,0.30633802816901406
0.08231707317073167,0.30721830985915494
0.08231707317073167,0.30809859154929575
0.08231707317073167,0.3089788732394366
0.08231707317073167,0.30985915492957744
0.08231707317073167,0.3107394366197183
0.0817073170731707,0.31161971830985913
0.0817073170731707,0.3125
0.08140243902439026,0.31338028169014087
0.08109756097560972,0.3142605633802817
0.08109756097560972,0.31514084507042256
0.08109756097560972,0.3160211267605634
0.08109756097560972,0.31690140845070425
0.08109756097560972,0.31778169014084506
0.08109756097560972,0.31866197183098594
0.08079268292682928,0.31954225352112675
0.08048780487804874,0.3204225352112676
0.07987804878048776,0.32130281690140844
0.07987804878048776,0.3221830985915493
0.07987804878048776,0.3230633802816901
0.07926829268292679,0.323943661971831
0.07926829268292679,0.3248239436619718
0.07926829268292679,0.3257042253521127
0.07896341463414636,0.3265845070422535
0.07896341463414636,0.3274647887323944
0.07865853658536581,0.3283450704225352
0.07865853658536581,0.32922535211267606
0.07835365853658538,0.3301056338028169
0.07804878048780484,0.33098591549295775
0.07713414634146343,0.33186619718309857
0.07713414634146343,0.33274647887323944
0.07682926829268288,0.3336267605633803
0.07682926829268288,0.3345070422535211
0.07682926829268288,0.335387323943662
0.07652439024390245,0.3362676056338028
0.07652439024390245,0.3371478873239437
0.07652439024390245,0.3380281690140845
0.07652439024390245,0.3389084507042254
0.07652439024390245,0.3397887323943662
0.07652439024390245,0.34066901408450706
0.07652439024390245,0.3415492957746479
0.07652439024390245,0.34242957746478875
0.07652439024390245,0.34330985915492956
0.07591463414634148,0.34419014084507044
0.07591463414634148,0.34507042253521125
0.07591463414634148,0.3459507042253521
0.0753048780487805,0.34683098591549294
0.0753048780487805,0.3477112676056338
0.0753048780487805,0.3485915492957746
0.0753048780487805,0.3494718309859155
0.0753048780487805,0.3503521126760563
0.07499999999999996,0.3512323943661972
0.07499999999999996,0.352112676056338
0.07469512195121952,0.3529929577464789
0.07469512195121952,0.3538732394366197
0.07439024390243898,0.35475352112676056
0.07439024390243898,0.35563380281690143
0.07439024390243898,0.35651408450704225
0.07439024390243898,0.3573943661971831
0.07439024390243898,0.35827464788732394
0.07439024390243898,0.3591549295774648
0.07408536585365855,0.3600352112676056
0.073780487804878,0.3609154929577465
0.073780487804878,0.3617957746478873
0.073780487804878,0.3626760563380282
0.073780487804878,0.363556338028169
0.073780487804878,0.3644366197183099
0.073780487804878,0.3653169014084507
0.07347560975609757,0.36619718309859156
0.07347560975609757,0.3670774647887324
0.07347560975609757,0.36795774647887325
0.07347560975609757,0.36883802816901406
0.07317073170731703,0.36971830985915494
0.07317073170731703,0.37059859154929575
0.07317073170731703,0.3714788732394366
0.07317073170731703,0.37235915492957744
0.07317073170731703,0.3732394366197183
0.07317073170731703,0.37411971830985913
0.07317073170731703,0.375
0.07317073170731703,0.37588028169014087
0.07317073170731703,0.3767605633802817
0.0728658536585366,0.37764084507042256
0.0728658536585366,0.3785211267605634
0.0728658536585366,0.37940140845070425
0.0728658536585366,0.38028169014084506
0.0728658536585366,0.38116197183098594
0.0728658536585366,0.38204225352112675
0.0728658536585366,0.3829225352112676
0.07256097560975605,0.38380281690140844
0.07256097560975605,0.3846830985915493
0.07225609756097562,0.3855633802816901
0.07225609756097562,0.386443661971831
0.07225609756097562,0.3873239436619718
0.07225609756097562,0.3882042253521127
0.07225609756097562,0.3890845070422535
0.07225609756097562,0.3899647887323944
0.07225609756097562,0.3908450704225352
0.07164634146341464,0.39172535211267606
0.07164634146341464,0.3926056338028169
0.0713414634146341,0.39348591549295775
0.0713414634146341,0.39436619718309857
0.0713414634146341,0.39524647887323944
0.0713414634146341,0.3961267605633803
0.0713414634146341,0.3970070422535211
0.0713414634146341,0.397887323943662
0.0713414634146341,0.3987676056338028
0.0713414634146341,0.3996478873239437
0.0713414634146341,0.4005281690140845
0.0713414634146341,0.4014084507042254
0.0713414634146341,0.4022887323943662
0.0713414634146341,0.40316901408450706
0.0713414634146341,0.4040492957746479
0.0713414634146341,0.40492957746478875
0.07073170731707312,0.40580985915492956
0.07073170731707312,0.40669014084507044
0.07073170731707312,0.40757042253521125
0.07073170731707312,0.4084507042253521
0.07073170731707312,0.40933098591549294
0.07073170731707312,0.4102112676056338
0.07042682926829269,0.4110915492957746
0.07042682926829269,0.4119718309859155
0.07042682926829269,0.4128521126760563
0.07042682926829269,0.4137323943661972
0.07042682926829269,0.414612676056338
0.07042682926829269,0.4154929577464789
0.07042682926829269,0.4163732394366197
0.07042682926829269,0.41725352112676056
0.07012195121951215,0.41813380281690143
0.07012195121951215,0.41901408450704225
0.07012195121951215,0.4198943661971831
0.07012195121951215,0.42077464788732394
0.07012195121951215,0.4216549295774648
0.06981707317073171,0.4225352112676056
0.06951219512195117,0.4234154929577465
0.06920731707317074,0.4242957746478873
0.06920731707317074,0.4251760563380282
0.06859756097560976,0.426056338028169
0.06859756097560976,0.4269366197183099
0.06859756097560976,0.4278169014084507
0.06859756097560976,0.42869718309859156
0.06829268292682922,0.4295774647887324
0.06829268292682922,0.43045774647887325
0.06829268292682922,0.43133802816901406
0.06829268292682922,0.43221830985915494
0.06829268292682922,0.43309859154929575
0.06829268292682922,0.4339788732394366
0.06829268292682922,0.43485915492957744
0.06829268292682922,0.4357394366197183
0.06829268292682922,0.43661971830985913
0.06829268292682922,0.4375
0.06829268292682922,0.43838028169014087
0.06829268292682922,0.4392605633802817
0.06829268292682922,0.44014084507042256
0.06798780487804879,0.4410211267605634
0.06737804878048781,0.44190140845070425
0.06737804878048781,0.44278169014084506
0.06737804878048781,0.44366197183098594
0.06737804878048781,0.44454225352112675
0.06737804878048781,0.4454225352112676
0.06737804878048781,0.44630281690140844
0.06737804878048781,0.4471830985915493
0.06737804878048781,0.4480633802816901
0.06737804878048781,0.448943661971831
0.06707317073170727,0.4498239436619718
0.06707317073170727,0.4507042253521127
0.06707317073170727,0.4515845070422535
0.06707317073170727,0.4524647887323944
0.06707317073170727,0.4533450704225352
0.06707317073170727,0.45422535211267606
0.06707317073170727,0.4551056338028169
0.06585365853658531,0.45598591549295775
0.06585365853658531,0.45686619718309857
0.06585365853658531,0.45774647887323944
0.06585365853658531,0.4586267605633803
0.06554878048780488,0.4595070422535211
0.06554878048780488,0.460387323943662
0.06554878048780488,0.4612676056338028
0.06554878048780488,0.4621478873239437
0.06554878048780488,0.4630281690140845
0.06554878048780488,0.4639084507042254
0.06554878048780488,0.4647887323943662
0.06554878048780488,0.46566901408450706
0.06554878048780488,0.4665492957746479
0.06554878048780488,0.46742957746478875
0.06554878048780488,0.46830985915492956
0.06524390243902434,0.46919014084507044
0.06524390243902434,0.47007042253521125
0.06524390243902434,0.4709507042253521
0.06524390243902434,0.47183098591549294
0.0649390243902439,0.4727112676056338
0.0649390243902439,0.4735915492957746
0.0649390243902439,0.4744718309859155
0.0649390243902439,0.4753521126760563
0.0649390243902439,0.4762323943661972
0.0649390243902439,0.477112676056338
0.0649390243902439,0.4779929577464789
0.0649390243902439,0.4788732394366197
0.0649390243902439,0.47975352112676056
0.0649390243902439,0.48063380281690143
0.0649390243902439,0.48151408450704225
0.0649390243902439,0.4823943661971831
0.0649390243902439,0.48327464788732394
0.0649390243902439,0.4841549295774648
0.0649390243902439,0.4850352112676056
0.0649390243902439,0.4859154929577465
0.0649390243902439,0.4867957746478873
0.0649390243902439,0.4876760563380282
0.0649390243902439,0.488556338028169
0.0649390243902439,0.4894366197183099
0.0649390243902439,0.4903169014084507
0.0649390243902439,0.49119718309859156
0.0649390243902439,0.4920774647887324
0.0649390243902439,0.49295774647887325
0.0649390243902439,0.49383802816901406
0.0649390243902439,0.49471830985915494
0.06432926829268293,0.49559859154929575
0.06432926829268293,0.4964788732394366
0.06432926829268293,0.49735915492957744
0.06432926829268293,0.4982394366197183
0.06432926829268293,0.49911971830985913
0.06432926829268293,0.5
0.06432926829268293,0.5008802816901409
0.06432926829268293,0.5017605633802817
0.06432926829268293,0.5026408450704225
0.06432926829268293,0.5035211267605634
0.06432926829268293,0.5044014084507042
0.06432926829268293,0.5052816901408451
0.06432926829268293,0.5061619718309859
0.06432926829268293,0.5070422535211268
0.06432926829268293,0.5079225352112676
0.06432926829268293,0.5088028169014085
0.06432926829268293,0.5096830985915493
0.06432926829268293,0.5105633802816901
0.06432926829268293,0.511443661971831
0.06432926829268293,0.5123239436619719
0.06432926829268293,0.5132042253521126
0.06432926829268293,0.5140845070422535
0.06432926829268293,0.5149647887323944
0.06432926829268293,0.5158450704225352
0.06432926829268293,0.516725352112676
0.06432926829268293,0.5176056338028169
0.06432926829268293,0.5184859154929577
0.06432926829268293,0.5193661971830986
0.06432926829268293,0.5202464788732394
0.06432926829268293,0.5211267605633803
0.06432926829268293,0.5220070422535211
0.06432926829268293,0.522887323943662
0.06432926829268293,0.5237676056338029
0.06432926829268293,0.5246478873239436
0.06432926829268293,0.5255281690140845
0.06432926829268293,0.5264084507042254
0.06432926829268293,0.5272887323943662
0.06432926829268293,0.528169014084507
0.06432926829268293,0.5290492957746479
0.06432926829268293,0.5299295774647887
0.06432926829268293,0.5308098591549296
0.06432926829268293,0.5316901408450704
0.06432926829268293,0.5325704225352113
0.06432926829268293,0.5334507042253521
0.06432926829268293,0.534330985915493
0.06432926829268293,0.5352112676056338
0.06432926829268293,0.5360915492957746
0.06402439024390238,0.5369718309859155
0.06402439024390238,0.5378521126760564
0.06402439024390238,0.5387323943661971
0.06402439024390238,0.539612676056338
0.06371951219512195,0.5404929577464789
0.06371951219512195,0.5413732394366197
0.06371951219512195,0.5422535211267606
0.06371951219512195,0.5431338028169014
0.06371951219512195,0.5440140845070423
0.06371951219512195,0.5448943661971831
0.06371951219512195,0.545774647887324
0.06371951219512195,0.5466549295774648
0.06371951219512195,0.5475352112676056
0.06371951219512195,0.5484154929577465
0.06371951219512195,0.5492957746478874
0.06371951219512195,0.5501760563380281
0.06371951219512195,0.551056338028169
0.06371951219512195,0.5519366197183099
0.06371951219512195,0.5528169014084507
0.06371951219512195,0.5536971830985915
0.06371951219512195,0.5545774647887324
0.06371951219512195,0.5554577464788732
0.06371951219512195,0.5563380281690141
0.06371951219512195,0.5572183098591549
0.06371951219512195,0.5580985915492958


==> smootheddata/mr-fppi-quad-rect.csv <==
mr,fppi
0.999390243902439,0.0
0.9707317073170731,0.0017605633802816902
0.9463414634146341,0.0035211267605633804
0.7408536585365854,0.00528169014084507
0.6274390243902439,0.007042253521126761
0.624390243902439,0.008802816901408451
0.6164634146341463,0.01056338028169014
0.5195121951219512,0.01232394366197183
0.5097560975609756,0.014084507042253521
0.49573170731707317,0.01584507042253521
0.4865853658536585,0.017605633802816902
0.4536585365853658,0.01936619718309859
0.4457317073170731,0.02112676056338028
0.4359756097560976,0.022887323943661973
0.4231707317073171,0.02464788732394366
0.4213414634146342,0.02640845070422535
0.38658536585365855,0.028169014084507043
0.38597560975609757,0.02992957746478873
0.3725609756097561,0.03169014084507042
0.3615853658536585,0.03345070422535211
0.3573170731707317,0.035211267605633804
0.3518292682926829,0.03697183098591549
0.34024390243902436,0.03873239436619718
0.33231707317073167,0.040492957746478875
0.31280487804878043,0.04225352112676056
0.30243902439024395,0.04401408450704225
0.301829268292683,0.045774647887323945
0.29268292682926833,0.04753521126760563
0.29268292682926833,0.04929577464788732
0.2810975609756098,0.051056338028169015
0.27195121951219514,0.0528169014084507
0.25609756097560976,0.05457746478873239
0.24939024390243902,0.056338028169014086
0.23841463414634145,0.058098591549295774
0.2292682926829268,0.05985915492957746
0.224390243902439,0.061619718309859156
0.22378048780487803,0.06338028169014084
0.22134146341463412,0.06514084507042253
0.20731707317073167,0.06690140845070422
0.2036585365853658,0.06866197183098592
0.198780487804878,0.07042253521126761
0.1963414634146341,0.0721830985915493
0.19573170731707312,0.07394366197183098
0.1939024390243902,0.07570422535211267
0.19024390243902434,0.07746478873239436
0.18902439024390238,0.07922535211267606
0.1865853658536586,0.08098591549295775
0.18170731707317078,0.08274647887323944
0.18048780487804883,0.08450704225352113
0.17500000000000004,0.08626760563380281
0.1737804878048781,0.0880281690140845
0.17012195121951224,0.0897887323943662
0.16951219512195126,0.09154929577464789
0.1658536585365854,0.09330985915492958
0.1658536585365854,0.09507042253521127
0.16280487804878052,0.09683098591549295
0.1609756097560976,0.09859154929577464
0.16036585365853662,0.10035211267605634
0.15975609756097564,0.10211267605633803
0.15975609756097564,0.10387323943661972
0.15731707317073174,0.1056338028169014
0.15670731707317076,0.1073943661971831
0.15487804878048783,0.10915492957746478
0.1530487804878049,0.11091549295774648
0.14939024390243905,0.11267605633802817
0.1481707317073171,0.11443661971830986
0.14695121951219514,0.11619718309859155
0.14695121951219514,0.11795774647887323
0.14695121951219514,0.11971830985915492
0.14451219512195124,0.12147887323943662
0.14146341463414636,0.12323943661971831
0.14146341463414636,0.125
0.14146341463414636,0.1267605633802817
0.14146341463414636,0.12852112676056338
0.1402439024390244,0.13028169014084506
0.13841463414634148,0.13204225352112675
0.13719512195121952,0.13380281690140844
0.13658536585365855,0.13556338028169015
0.13597560975609757,0.13732394366197184
0.1353658536585366,0.13908450704225353
0.13414634146341464,0.14084507042253522
0.13353658536585367,0.1426056338028169
0.13353658536585367,0.1443661971830986
0.1323170731707317,0.14612676056338028
0.1323170731707317,0.14788732394366197
0.1323170731707317,0.14964788732394366
0.1323170731707317,0.15140845070422534
0.1323170731707317,0.15316901408450703
0.12926829268292683,0.15492957746478872
0.12804878048780488,0.15669014084507044
0.1274390243902439,0.15845070422535212
0.1274390243902439,0.1602112676056338
0.12621951219512195,0.1619718309859155
0.12621951219512195,0.1637323943661972
0.12439024390243902,0.16549295774647887
0.1225609756097561,0.16725352112676056
0.1225609756097561,0.16901408450704225
0.12134146341463414,0.17077464788732394
0.12134146341463414,0.17253521126760563
0.11951219512195121,0.1742957746478873
0.11890243902439024,0.176056338028169
0.11890243902439024,0.17781690140845072
0.11768292682926829,0.1795774647887324
0.11768292682926829,0.1813380281690141
0.11768292682926829,0.18309859154929578
0.11768292682926829,0.18485915492957747
0.11707317073170731,0.18661971830985916
0.11646341463414633,0.18838028169014084
0.11646341463414633,0.19014084507042253
0.11646341463414633,0.19190140845070422
0.11341463414634145,0.1936619718309859
0.11280487804878048,0.1954225352112676
0.11280487804878048,0.19718309859154928
0.11158536585365852,0.198943661971831
0.11158536585365852,0.2007042253521127
0.11158536585365852,0.20246478873239437
0.11036585365853657,0.20422535211267606
0.10609756097560974,0.20598591549295775
0.10487804878048779,0.20774647887323944
0.10487804878048779,0.20950704225352113
0.10426829268292681,0.2112676056338028
0.10365853658536583,0.2130281690140845
0.10365853658536583,0.2147887323943662
0.10304878048780486,0.21654929577464788
0.10121951219512193,0.21830985915492956
0.10121951219512193,0.22007042253521128
0.099390243902439,0.22183098591549297
0.099390243902439,0.22359154929577466
0.099390243902439,0.22535211267605634
0.09878048780487803,0.22711267605633803
0.09878048780487803,0.22887323943661972
0.09817073170731705,0.2306338028169014
0.09756097560975607,0.2323943661971831
0.09756097560975607,0.23415492957746478
0.09573170731707314,0.23591549295774647
0.09573170731707314,0.23767605633802816
0.09573170731707314,0.23943661971830985
0.09573170731707314,0.24119718309859156
0.09451219512195119,0.24295774647887325
0.09390243902439022,0.24471830985915494
0.09146341463414631,0.24647887323943662
0.09085365853658534,0.2482394366197183
0.08902439024390241,0.25
0.08841463414634143,0.2517605633802817
0.08841463414634143,0.2535211267605634
0.08841463414634143,0.25528169014084506
0.08780487804878045,0.25704225352112675
0.08780487804878045,0.25880281690140844
0.08536585365853655,0.2605633802816901
0.08292682926829265,0.2623239436619718
0.08231707317073167,0.2640845070422535
0.08231707317073167,0.2658450704225352
0.08231707317073167,0.2676056338028169
0.08231707317073167,0.26936619718309857
0.0817073170731707,0.2711267605633803
0.0817073170731707,0.272887323943662
0.08109756097560972,0.2746478873239437
0.08048780487804874,0.2764084507042254
0.08048780487804874,0.27816901408450706
0.08048780487804874,0.27992957746478875
0.07987804878048776,0.28169014084507044
0.07926829268292679,0.2834507042253521
0.07926829268292679,0.2852112676056338
0.07926829268292679,0.2869718309859155
0.07926829268292679,0.2887323943661972
0.07926829268292679,0.2904929577464789
0.07926829268292679,0.29225352112676056
0.07865853658536581,0.29401408450704225
0.07865853658536581,0.29577464788732394
0.07865853658536581,0.2975352112676056
0.07865853658536581,0.2992957746478873
0.07865853658536581,0.301056338028169
0.07865853658536581,0.3028169014084507
0.07865853658536581,0.3045774647887324
0.07804878048780484,0.30633802816901406
0.07804878048780484,0.30809859154929575
0.07804878048780484,0.30985915492957744
0.07804878048780484,0.31161971830985913
0.07804878048780484,0.31338028169014087
0.07682926829268288,0.31514084507042256
0.07682926829268288,0.31690140845070425
0.07682926829268288,0.31866197183098594
0.07682926829268288,0.3204225352112676
0.07621951219512191,0.3221830985915493
0.07621951219512191,0.323943661971831
0.07439024390243898,0.3257042253521127
0.07439024390243898,0.3274647887323944
0.073780487804878,0.32922535211267606
0.073780487804878,0.33098591549295775
0.073780487804878,0.33274647887323944
0.073780487804878,0.3345070422535211
0.073780487804878,0.3362676056338028
0.07317073170731703,0.3380281690140845
0.07317073170731703,0.3397887323943662
0.07317073170731703,0.3415492957746479
0.07317073170731703,0.34330985915492956
0.07317073170731703,0.34507042253521125
0.07317073170731703,0.34683098591549294
0.07256097560975605,0.3485915492957746
0.07256097560975605,0.3503521126760563
0.0713414634146341,0.352112676056338
0.0713414634146341,0.3538732394366197
0.0713414634146341,0.35563380281690143
0.07073170731707312,0.3573943661971831
0.07012195121951215,0.3591549295774648
0.07012195121951215,0.3609154929577465
0.07012195121951215,0.3626760563380282
0.07012195121951215,0.3644366197183099
0.07012195121951215,0.36619718309859156
0.07012195121951215,0.36795774647887325
0.07012195121951215,0.36971830985915494
0.07012195121951215,0.3714788732394366
0.07012195121951215,0.3732394366197183
0.07012195121951215,0.375
0.06951219512195117,0.3767605633802817
0.06951219512195117,0.3785211267605634
0.06951219512195117,0.38028169014084506
0.06951219512195117,0.38204225352112675
0.0689024390243902,0.38380281690140844
0.0689024390243902,0.3855633802816901
0.0689024390243902,0.3873239436619718
0.0689024390243902,0.3890845070422535
0.0689024390243902,0.3908450704225352
0.0689024390243902,0.3926056338028169
0.0689024390243902,0.39436619718309857
0.0689024390243902,0.3961267605633803
0.06829268292682922,0.397887323943662
0.06829268292682922,0.3996478873239437
0.06829268292682922,0.4014084507042254
0.06829268292682922,0.40316901408450706
0.06829268292682922,0.40492957746478875
0.06768292682926824,0.40669014084507044
0.06768292682926824,0.4084507042253521
0.06768292682926824,0.4102112676056338
0.06768292682926824,0.4119718309859155
0.06768292682926824,0.4137323943661972
0.06768292682926824,0.4154929577464789
0.06768292682926824,0.41725352112676056
0.06768292682926824,0.41901408450704225
0.06768292682926824,0.42077464788732394
0.06768292682926824,0.4225352112676056
0.06768292682926824,0.4242957746478873
0.06768292682926824,0.426056338028169
0.06768292682926824,0.4278169014084507
0.06768292682926824,0.4295774647887324
0.06768292682926824,0.43133802816901406
0.06768292682926824,0.43309859154929575
0.06768292682926824,0.43485915492957744
0.06707317073170727,0.43661971830985913
0.06524390243902434,0.43838028169014087
0.06524390243902434,0.44014084507042256
0.06524390243902434,0.44190140845070425
0.06524390243902434,0.44366197183098594
0.06524390243902434,0.4454225352112676
0.06524390243902434,0.4471830985915493
0.06524390243902434,0.448943661971831
0.06524390243902434,0.4507042253521127
0.06524390243902434,0.4524647887323944
0.06524390243902434,0.45422535211267606
0.06463414634146336,0.45598591549295775
0.06463414634146336,0.45774647887323944
0.06463414634146336,0.4595070422535211
0.06463414634146336,0.4612676056338028
0.06463414634146336,0.4630281690140845
0.06402439024390238,0.4647887323943662
0.06402439024390238,0.4665492957746479
0.06402439024390238,0.46830985915492956
0.06402439024390238,0.47007042253521125
0.06402439024390238,0.47183098591549294
0.06402439024390238,0.4735915492957746
0.06402439024390238,0.4753521126760563
0.06402439024390238,0.477112676056338
0.06402439024390238,0.4788732394366197
0.06402439024390238,0.48063380281690143
0.06402439024390238,0.4823943661971831
0.06402439024390238,0.4841549295774648
0.06402439024390238,0.4859154929577465
0.06402439024390238,0.4876760563380282
0.06402439024390238,0.4894366197183099
0.06341463414634141,0.49119718309859156
0.06341463414634141,0.49295774647887325
0.06341463414634141,0.49471830985915494
0.06341463414634141,0.4964788732394366
0.06341463414634141,0.4982394366197183
0.06341463414634141,0.5
0.06341463414634141,0.5017605633802817
0.06341463414634141,0.5035211267605634
0.06341463414634141,0.5052816901408451
0.06280487804878043,0.5070422535211268
0.06280487804878043,0.5088028169014085
0.06280487804878043,0.5105633802816901
0.06280487804878043,0.5123239436619719
0.06280487804878043,0.5140845070422535
0.06280487804878043,0.5158450704225352
0.06280487804878043,0.5176056338028169
0.06280487804878043,0.5193661971830986
0.06280487804878043,0.5211267605633803
0.06280487804878043,0.522887323943662
0.06280487804878043,0.5246478873239436
0.06280487804878043,0.5264084507042254
0.06280487804878043,0.528169014084507
0.06280487804878043,0.5299295774647887
0.06280487804878043,0.5316901408450704
0.06280487804878043,0.5334507042253521
0.06280487804878043,0.5352112676056338
0.06280487804878043,0.5369718309859155
0.06280487804878043,0.5387323943661971
0.06280487804878043,0.5404929577464789
0.06280487804878043,0.5422535211267606
0.06280487804878043,0.5440140845070423
0.06280487804878043,0.545774647887324
0.06280487804878043,0.5475352112676056
0.06280487804878043,0.5492957746478874
0.06280487804878043,0.551056338028169
0.06280487804878043,0.5528169014084507
0.06280487804878043,0.5545774647887324
0.06280487804878043,0.5563380281690141
0.06280487804878043,0.5580985915492958
0.06219512195121957,0.5598591549295775
0.06219512195121957,0.5616197183098591
0.06219512195121957,0.5633802816901409
0.06219512195121957,0.5651408450704225
0.06219512195121957,0.5669014084507042
0.06219512195121957,0.5686619718309859
0.06219512195121957,0.5704225352112676
0.06219512195121957,0.5721830985915493
0.06219512195121957,0.573943661971831


==> smootheddata/mr-fppi-quad-sort-norect-416-nofpn.csv <==
mr,fppi
0.9992548435171386,0.0
0.875558867362146,0.002079002079002079
0.8368107302533532,0.004158004158004158
0.7980625931445604,0.006237006237006237
0.7883755588673622,0.008316008316008316
0.7690014903129657,0.010395010395010396
0.669150521609538,0.012474012474012475
0.6341281669150521,0.014553014553014554
0.5827123695976155,0.016632016632016633
0.5059612518628912,0.018711018711018712
0.4709388971684053,0.02079002079002079
0.4612518628912071,0.02286902286902287
0.45976154992548435,0.02494802494802495
0.43815201192250375,0.02702702702702703
0.436661698956781,0.029106029106029108
0.3919523099850969,0.031185031185031187
0.3882265275707899,0.033264033264033266
0.3651266766020864,0.035343035343035345
0.36140089418777943,0.037422037422037424
0.3584202682563339,0.0395010395010395
0.353204172876304,0.04158004158004158
0.3509687034277198,0.04365904365904366
0.3353204172876304,0.04573804573804574
0.3152011922503726,0.04781704781704782
0.3055141579731744,0.0498960498960499
0.29880774962742174,0.05197505197505198
0.2786885245901639,0.05405405405405406
0.2533532041728763,0.056133056133056136
0.25186289120715355,0.058212058212058215
0.24962742175856933,0.060291060291060294
0.2391952309985097,0.062370062370062374
0.2391952309985097,0.06444906444906445
0.23770491803278693,0.06652806652806653
0.2332339791356185,0.06860706860706861
0.22578241430700452,0.07068607068607069
0.22578241430700452,0.07276507276507277
0.2213114754098361,0.07484407484407485
0.21460506706408344,0.07692307692307693
0.2116244411326379,0.079002079002079
0.20715350223546947,0.08108108108108109
0.20715350223546947,0.08316008316008316
0.1922503725782414,0.08523908523908524
0.1922503725782414,0.08731808731808732
0.19076005961251863,0.0893970893970894
0.18479880774962743,0.09147609147609148
0.17585692995529056,0.09355509355509356
0.17362146050670646,0.09563409563409564
0.17213114754098358,0.09771309771309772
0.1706408345752608,0.0997920997920998
0.16915052160953803,0.10187110187110188
0.16766020864381526,0.10395010395010396
0.16393442622950816,0.10602910602910603
0.16318926974664683,0.10810810810810811
0.15797317436661695,0.1101871101871102
0.15722801788375562,0.11226611226611227
0.15201192250372575,0.11434511434511435
0.14828614008941876,0.11642411642411643
0.14754098360655743,0.11850311850311851
0.14530551415797321,0.12058212058212059
0.14381520119225033,0.12266112266112267
0.13859910581222057,0.12474012474012475
0.1371087928464978,0.12681912681912683
0.13263785394932937,0.1288981288981289
0.13040238450074515,0.13097713097713098
0.12593144560357672,0.13305613305613306
0.12593144560357672,0.13513513513513514
0.1251862891207154,0.13721413721413722
0.11997019374068552,0.1392931392931393
0.11847988077496274,0.14137214137214138
0.1177347242921013,0.14345114345114346
0.1177347242921013,0.14553014553014554
0.1177347242921013,0.14760914760914762
0.11624441132637853,0.1496881496881497
0.11326378539493298,0.15176715176715178
0.11326378539493298,0.15384615384615385
0.11102831594634877,0.15592515592515593
0.11028315946348732,0.158004158004158
0.10953800298062588,0.1600831600831601
0.10953800298062588,0.16216216216216217
0.10879284649776455,0.16424116424116425
0.10879284649776455,0.16632016632016633
0.10879284649776455,0.1683991683991684
0.10879284649776455,0.1704781704781705
0.10879284649776455,0.17255717255717257
0.10804769001490311,0.17463617463617465
0.10804769001490311,0.17671517671517672
0.10804769001490311,0.1787941787941788
0.10730253353204178,0.18087318087318088
0.10730253353204178,0.18295218295218296
0.10506706408345756,0.18503118503118504
0.10506706408345756,0.18711018711018712
0.10506706408345756,0.1891891891891892
0.10506706408345756,0.19126819126819128
0.10432190760059612,0.19334719334719336
0.10432190760059612,0.19542619542619544
0.10432190760059612,0.19750519750519752
0.10432190760059612,0.1995841995841996
0.10432190760059612,0.20166320166320167
0.10357675111773468,0.20374220374220375
0.10357675111773468,0.20582120582120583
0.10357675111773468,0.2079002079002079
0.10283159463487335,0.20997920997921
0.10283159463487335,0.21205821205821207
0.10283159463487335,0.21413721413721415
0.10283159463487335,0.21621621621621623
0.10283159463487335,0.2182952182952183
0.10283159463487335,0.2203742203742204
0.1020864381520119,0.22245322245322247
0.1020864381520119,0.22453222453222454
0.1020864381520119,0.22661122661122662
0.1020864381520119,0.2286902286902287
0.1020864381520119,0.23076923076923078
0.1020864381520119,0.23284823284823286
0.1020864381520119,0.23492723492723494
0.1020864381520119,0.23700623700623702
0.10134128166915057,0.2390852390852391
0.09985096870342769,0.24116424116424118
0.09985096870342769,0.24324324324324326
0.09985096870342769,0.24532224532224534
0.09985096870342769,0.24740124740124741
0.09985096870342769,0.2494802494802495
0.09985096870342769,0.2515592515592516
0.09910581222056636,0.25363825363825365
0.09836065573770492,0.25571725571725573
0.09836065573770492,0.2577962577962578
0.09836065573770492,0.2598752598752599
0.09761549925484347,0.26195426195426197
0.09761549925484347,0.26403326403326405
0.09761549925484347,0.2661122661122661
0.09761549925484347,0.2681912681912682
0.09761549925484347,0.2702702702702703
0.09761549925484347,0.27234927234927236
0.09687034277198214,0.27442827442827444
0.09687034277198214,0.2765072765072765
0.09687034277198214,0.2785862785862786
0.0961251862891207,0.2806652806652807
0.0961251862891207,0.28274428274428276
0.0961251862891207,0.28482328482328484
0.09538002980625937,0.2869022869022869
0.09538002980625937,0.288981288981289
0.09388971684053649,0.2910602910602911
0.09388971684053649,0.29313929313929316
0.09388971684053649,0.29521829521829523
0.09388971684053649,0.2972972972972973
0.09388971684053649,0.2993762993762994
0.09388971684053649,0.30145530145530147
0.09388971684053649,0.30353430353430355
0.09388971684053649,0.30561330561330563
0.09388971684053649,0.3076923076923077
0.09388971684053649,0.3097713097713098
0.09239940387481371,0.31185031185031187
0.09090909090909094,0.31392931392931395
0.09090909090909094,0.316008316008316
0.09090909090909094,0.3180873180873181
0.09090909090909094,0.3201663201663202
0.09090909090909094,0.32224532224532226
0.09090909090909094,0.32432432432432434
0.09090909090909094,0.3264033264033264
0.09090909090909094,0.3284823284823285
0.09090909090909094,0.3305613305613306
0.0901639344262295,0.33264033264033266
0.0901639344262295,0.33471933471933474
0.08941877794336806,0.3367983367983368
0.08941877794336806,0.3388773388773389
0.08941877794336806,0.340956340956341
0.08867362146050672,0.34303534303534305
0.08867362146050672,0.34511434511434513
0.08867362146050672,0.3471933471933472
0.08867362146050672,0.3492723492723493
0.08792846497764528,0.35135135135135137
0.08792846497764528,0.35343035343035345
0.08792846497764528,0.35550935550935553
0.08792846497764528,0.3575883575883576
0.08792846497764528,0.3596673596673597
0.08792846497764528,0.36174636174636177
0.08792846497764528,0.36382536382536385
0.08792846497764528,0.3659043659043659
0.08718330849478395,0.367983367983368
0.08718330849478395,0.3700623700623701
0.08569299552906107,0.37214137214137216
0.08569299552906107,0.37422037422037424
0.08569299552906107,0.3762993762993763
0.08569299552906107,0.3783783783783784
0.08569299552906107,0.3804573804573805
0.08569299552906107,0.38253638253638256
0.08569299552906107,0.38461538461538464
0.08569299552906107,0.3866943866943867
0.08569299552906107,0.3887733887733888
0.08494783904619974,0.3908523908523909
0.08494783904619974,0.39293139293139295
0.08494783904619974,0.39501039501039503
0.08494783904619974,0.3970893970893971
0.0842026825633383,0.3991683991683992
0.0842026825633383,0.40124740124740127
0.0842026825633383,0.40332640332640335
0.0842026825633383,0.40540540540540543
0.0842026825633383,0.4074844074844075
0.08345752608047685,0.4095634095634096
0.08345752608047685,0.41164241164241167
0.08345752608047685,0.41372141372141374
0.08345752608047685,0.4158004158004158
0.08345752608047685,0.4178794178794179
0.08345752608047685,0.41995841995842
0.08345752608047685,0.42203742203742206
0.08345752608047685,0.42411642411642414
0.08345752608047685,0.4261954261954262
0.08345752608047685,0.4282744282744283
0.08345752608047685,0.4303534303534304
0.08271236959761552,0.43243243243243246
0.08271236959761552,0.43451143451143454
0.08271236959761552,0.4365904365904366
0.08271236959761552,0.4386694386694387
0.08271236959761552,0.4407484407484408
0.08271236959761552,0.44282744282744285
0.08271236959761552,0.44490644490644493
0.08271236959761552,0.446985446985447
0.08271236959761552,0.4490644490644491
0.08271236959761552,0.45114345114345117
0.08271236959761552,0.45322245322245325
0.08271236959761552,0.4553014553014553
0.08271236959761552,0.4573804573804574
0.08271236959761552,0.4594594594594595
0.08271236959761552,0.46153846153846156
0.08271236959761552,0.46361746361746364
0.08271236959761552,0.4656964656964657
0.08271236959761552,0.4677754677754678
0.08271236959761552,0.4698544698544699
0.08271236959761552,0.47193347193347196
0.08271236959761552,0.47401247401247404
0.08271236959761552,0.4760914760914761
0.08196721311475408,0.4781704781704782
0.08196721311475408,0.4802494802494803
0.08122205663189275,0.48232848232848236
0.08122205663189275,0.48440748440748443
0.08122205663189275,0.4864864864864865
0.08122205663189275,0.4885654885654886
0.08122205663189275,0.49064449064449067
0.08122205663189275,0.49272349272349275
0.08122205663189275,0.49480249480249483
0.08122205663189275,0.4968814968814969
0.08122205663189275,0.498960498960499
0.08122205663189275,0.501039501039501
0.0804769001490313,0.5031185031185031
0.0804769001490313,0.5051975051975052
0.0804769001490313,0.5072765072765073
0.0804769001490313,0.5093555093555093
0.0804769001490313,0.5114345114345115
0.0804769001490313,0.5135135135135135
0.0804769001490313,0.5155925155925156
0.0804769001490313,0.5176715176715176
0.0804769001490313,0.5197505197505198
0.0804769001490313,0.5218295218295218
0.0804769001490313,0.5239085239085239
0.0804769001490313,0.525987525987526
0.0804769001490313,0.5280665280665281
0.0804769001490313,0.5301455301455301
0.0804769001490313,0.5322245322245323
0.0804769001490313,0.5343035343035343
0.0804769001490313,0.5363825363825364
0.0804769001490313,0.5384615384615384
0.0804769001490313,0.5405405405405406
0.0804769001490313,0.5426195426195426
0.0804769001490313,0.5446985446985447
0.0804769001490313,0.5467775467775468
0.07973174366616986,0.5488565488565489
0.07973174366616986,0.5509355509355509
0.07973174366616986,0.553014553014553
0.07973174366616986,0.5550935550935551
0.07973174366616986,0.5571725571725572
0.07973174366616986,0.5592515592515592
0.07973174366616986,0.5613305613305614
0.07973174366616986,0.5634095634095634
0.07973174366616986,0.5654885654885655
0.07898658718330853,0.5675675675675675
0.07898658718330853,0.5696465696465697
0.07898658718330853,0.5717255717255717
0.07898658718330853,0.5738045738045738
0.07898658718330853,0.5758835758835759
0.07898658718330853,0.577962577962578
0.07898658718330853,0.58004158004158
0.07898658718330853,0.5821205821205822
0.07898658718330853,0.5841995841995842
0.07898658718330853,0.5862785862785863
0.07898658718330853,0.5883575883575883
0.07898658718330853,0.5904365904365905
0.07898658718330853,0.5925155925155925
0.07898658718330853,0.5945945945945946
0.07898658718330853,0.5966735966735967
0.07898658718330853,0.5987525987525988
0.07898658718330853,0.6008316008316008
0.07898658718330853,0.6029106029106029
0.07898658718330853,0.604989604989605
0.07898658718330853,0.6070686070686071
0.07898658718330853,0.6091476091476091
0.07898658718330853,0.6112266112266113
0.07898658718330853,0.6133056133056133
0.07898658718330853,0.6153846153846154
0.07898658718330853,0.6174636174636174
0.07898658718330853,0.6195426195426196
0.07898658718330853,0.6216216216216216
0.07898658718330853,0.6237006237006237
0.07898658718330853,0.6257796257796258
0.07898658718330853,0.6278586278586279
0.07898658718330853,0.6299376299376299
0.07898658718330853,0.632016632016632
0.07898658718330853,0.6340956340956341
0.07898658718330853,0.6361746361746362
0.07898658718330853,0.6382536382536382
0.07898658718330853,0.6403326403326404
0.07898658718330853,0.6424116424116424
0.07898658718330853,0.6444906444906445
0.07898658718330853,0.6465696465696466
0.07898658718330853,0.6486486486486487
0.07898658718330853,0.6507276507276507
0.07898658718330853,0.6528066528066528
0.07898658718330853,0.6548856548856549
0.07898658718330853,0.656964656964657
0.07898658718330853,0.659043659043659
0.07898658718330853,0.6611226611226612
0.07898658718330853,0.6632016632016632
0.07898658718330853,0.6652806652806653
0.07898658718330853,0.6673596673596673
0.07898658718330853,0.6694386694386695
0.07898658718330853,0.6715176715176715
0.07898658718330853,0.6735966735966736
0.07898658718330853,0.6756756756756757
0.07898658718330853,0.6777546777546778
0.07898658718330853,0.6798336798336798
0.07898658718330853,0.681912681912682
0.07898658718330853,0.683991683991684
0.07898658718330853,0.6860706860706861
0.07898658718330853,0.6881496881496881
0.07898658718330853,0.6902286902286903
0.07898658718330853,0.6923076923076923
0.07898658718330853,0.6943866943866944
0.07898658718330853,0.6964656964656964
0.07898658718330853,0.6985446985446986
0.07898658718330853,0.7006237006237006
0.07898658718330853,0.7027027027027027


==> smootheddata/mr-fppi-quad.csv <==
mr,fppi
0.999390243902439,0.0
0.9707317073170731,0.0017605633802816902
0.9646341463414634,0.0035211267605633804
0.9408536585365854,0.00528169014084507
0.9408536585365854,0.007042253521126761
0.925609756097561,0.008802816901408451
0.9243902439024391,0.01056338028169014
0.9164634146341464,0.01232394366197183
0.8945121951219512,0.014084507042253521
0.8878048780487805,0.01584507042253521
0.8603658536585366,0.017605633802816902
0.8548780487804878,0.01936619718309859
0.8457317073170731,0.02112676056338028
0.8420731707317073,0.022887323943661973
0.8420731707317073,0.02464788732394366
0.8304878048780487,0.02640845070422535
0.825,0.028169014084507043
0.749390243902439,0.02992957746478873
0.725609756097561,0.03169014084507042
0.7140243902439025,0.03345070422535211
0.6371951219512195,0.035211267605633804
0.6341463414634146,0.03697183098591549
0.626219512195122,0.03873239436619718
0.5695121951219513,0.040492957746478875
0.5408536585365853,0.04225352112676056
0.5304878048780488,0.04401408450704225
0.5207317073170732,0.045774647887323945
0.5067073170731707,0.04753521126760563
0.4975609756097561,0.04929577464788732
0.4463414634146341,0.051056338028169015
0.4335365853658537,0.0528169014084507
0.4317073170731708,0.05457746478873239
0.39695121951219514,0.056338028169014086
0.39634146341463417,0.058098591549295774
0.3829268292682927,0.05985915492957746
0.3719512195121951,0.061619718309859156
0.36890243902439024,0.06338028169014084
0.36829268292682926,0.06514084507042253
0.35060975609756095,0.06690140845070422
0.34268292682926826,0.06866197183098592
0.3347560975609756,0.07042253521126761
0.323780487804878,0.0721830985915493
0.31219512195121957,0.07394366197183098
0.3030487804878049,0.07570422535211267
0.3030487804878049,0.07746478873239436
0.2914634146341464,0.07922535211267606
0.28231707317073174,0.08098591549295775
0.26646341463414636,0.08274647887323944
0.2597560975609756,0.08450704225352113
0.2396341463414634,0.08626760563380281
0.23841463414634145,0.0880281690140845
0.23536585365853657,0.0897887323943662
0.2347560975609756,0.09154929577464789
0.2323170731707317,0.09330985915492958
0.2091463414634146,0.09507042253521127
0.2067073170731707,0.09683098591549295
0.20609756097560972,0.09859154929577464
0.2042682926829268,0.10035211267605634
0.20060975609756093,0.10211267605633803
0.19939024390243898,0.10387323943661972
0.19695121951219507,0.1056338028169014
0.19207317073170727,0.1073943661971831
0.1908536585365853,0.10915492957746478
0.18536585365853664,0.11091549295774648
0.1841463414634147,0.11267605633802817
0.18048780487804883,0.11443661971830986
0.17987804878048785,0.11619718309859155
0.176219512195122,0.11795774647887323
0.176219512195122,0.11971830985915492
0.17317073170731712,0.12147887323943662
0.1713414634146342,0.12323943661971831
0.1707317073170732,0.125
0.17012195121951224,0.1267605633802817
0.17012195121951224,0.12852112676056338
0.16768292682926833,0.13028169014084506
0.16707317073170735,0.13204225352112675
0.16524390243902443,0.13380281690140844
0.1634146341463415,0.13556338028169015
0.15975609756097564,0.13732394366197184
0.1585365853658537,0.13908450704225353
0.15731707317073174,0.14084507042253522
0.15731707317073174,0.1426056338028169
0.15731707317073174,0.1443661971830986
0.15487804878048783,0.14612676056338028
0.15182926829268295,0.14788732394366197
0.15182926829268295,0.14964788732394366
0.15182926829268295,0.15140845070422534
0.15182926829268295,0.15316901408450703
0.150609756097561,0.15492957746478872
0.14878048780487807,0.15669014084507044
0.14756097560975612,0.15845070422535212
0.14695121951219514,0.1602112676056338
0.14634146341463417,0.1619718309859155
0.1457317073170732,0.1637323943661972
0.14451219512195124,0.16549295774647887
0.14390243902439026,0.16725352112676056
0.14390243902439026,0.16901408450704225
0.1426829268292683,0.17077464788732394
0.1426829268292683,0.17253521126760563
0.1426829268292683,0.1742957746478873
0.1426829268292683,0.176056338028169
0.1426829268292683,0.17781690140845072
0.13963414634146343,0.1795774647887324
0.13841463414634148,0.1813380281690141
0.1378048780487805,0.18309859154929578
0.1378048780487805,0.18485915492957747
0.13658536585365855,0.18661971830985916
0.13658536585365855,0.18838028169014084
0.13475609756097562,0.19014084507042253
0.1329268292682927,0.19190140845070422
0.1329268292682927,0.1936619718309859
0.13170731707317074,0.1954225352112676
0.13170731707317074,0.19718309859154928
0.1298780487804878,0.198943661971831
0.12926829268292683,0.2007042253521127
0.12926829268292683,0.20246478873239437
0.12804878048780488,0.20422535211267606
0.1274390243902439,0.20598591549295775
0.12682926829268293,0.20774647887323944
0.12621951219512195,0.20950704225352113
0.12621951219512195,0.2112676056338028
0.12621951219512195,0.2130281690140845
0.12317073170731707,0.2147887323943662
0.1225609756097561,0.21654929577464788
0.1225609756097561,0.21830985915492956
0.12134146341463414,0.22007042253521128
0.12134146341463414,0.22183098591549297
0.12134146341463414,0.22359154929577466
0.12134146341463414,0.22535211267605634
0.12073170731707317,0.22711267605633803
0.11646341463414633,0.22887323943661972
0.11524390243902438,0.2306338028169014
0.11524390243902438,0.2323943661971831
0.11402439024390243,0.23415492957746478
0.11402439024390243,0.23591549295774647
0.11341463414634145,0.23767605633802816
0.11158536585365852,0.23943661971830985
0.11158536585365852,0.24119718309859156
0.1097560975609756,0.24295774647887325
0.1097560975609756,0.24471830985915494
0.1097560975609756,0.24647887323943662
0.10914634146341462,0.2482394366197183
0.10914634146341462,0.25
0.10853658536585364,0.2517605633802817
0.10792682926829267,0.2535211267605634
0.10792682926829267,0.25528169014084506
0.10609756097560974,0.25704225352112675
0.10609756097560974,0.25880281690140844
0.10609756097560974,0.2605633802816901
0.10487804878048779,0.2623239436619718
0.10426829268292681,0.2640845070422535
0.1018292682926829,0.2658450704225352
0.10121951219512193,0.2676056338028169
0.099390243902439,0.26936619718309857
0.09878048780487803,0.2711267605633803
0.09878048780487803,0.272887323943662
0.09878048780487803,0.2746478873239437
0.09817073170731705,0.2764084507042254
0.09817073170731705,0.27816901408450706
0.09573170731707314,0.27992957746478875
0.09329268292682924,0.28169014084507044
0.09268292682926826,0.2834507042253521
0.09268292682926826,0.2852112676056338
0.09268292682926826,0.2869718309859155
0.09268292682926826,0.2887323943661972
0.09207317073170729,0.2904929577464789
0.09207317073170729,0.29225352112676056
0.09146341463414631,0.29401408450704225
0.09085365853658534,0.29577464788732394
0.09085365853658534,0.2975352112676056
0.09085365853658534,0.2992957746478873
0.09024390243902436,0.301056338028169
0.08963414634146338,0.3028169014084507
0.08963414634146338,0.3045774647887324
0.08963414634146338,0.30633802816901406
0.08963414634146338,0.30809859154929575
0.08963414634146338,0.30985915492957744
0.08963414634146338,0.31161971830985913
0.08902439024390241,0.31338028169014087
0.08902439024390241,0.31514084507042256
0.08902439024390241,0.31690140845070425
0.08902439024390241,0.31866197183098594
0.08902439024390241,0.3204225352112676
0.08902439024390241,0.3221830985915493
0.08902439024390241,0.323943661971831
0.08841463414634143,0.3257042253521127
0.08841463414634143,0.3274647887323944
0.08841463414634143,0.32922535211267606
0.08841463414634143,0.33098591549295775
0.08841463414634143,0.33274647887323944
0.08719512195121948,0.3345070422535211
0.08719512195121948,0.3362676056338028
0.08719512195121948,0.3380281690140845
0.08719512195121948,0.3397887323943662
0.0865853658536585,0.3415492957746479
0.0865853658536585,0.34330985915492956
0.08475609756097557,0.34507042253521125
0.08475609756097557,0.34683098591549294
0.0841463414634146,0.3485915492957746
0.0841463414634146,0.3503521126760563
0.0841463414634146,0.352112676056338
0.0841463414634146,0.3538732394366197
0.0841463414634146,0.35563380281690143
0.08353658536585362,0.3573943661971831
0.08353658536585362,0.3591549295774648
0.08353658536585362,0.3609154929577465
0.08353658536585362,0.3626760563380282
0.08353658536585362,0.3644366197183099
0.08353658536585362,0.36619718309859156
0.08353658536585362,0.36795774647887325
0.08353658536585362,0.36971830985915494
0.08353658536585362,0.3714788732394366
0.08353658536585362,0.3732394366197183
0.08292682926829265,0.375
0.08292682926829265,0.3767605633802817
0.08292682926829265,0.3785211267605634
0.08231707317073167,0.38028169014084506
0.0817073170731707,0.38204225352112675
0.0817073170731707,0.38380281690140844
0.0817073170731707,0.3855633802816901
0.0817073170731707,0.3873239436619718
0.0817073170731707,0.3890845070422535
0.0817073170731707,0.3908450704225352
0.0817073170731707,0.3926056338028169
0.0817073170731707,0.39436619718309857
0.0817073170731707,0.3961267605633803
0.0817073170731707,0.397887323943662
0.0817073170731707,0.3996478873239437
0.0817073170731707,0.4014084507042254
0.0817073170731707,0.40316901408450706
0.0817073170731707,0.40492957746478875
0.0817073170731707,0.40669014084507044
0.08109756097560972,0.4084507042253521
0.08109756097560972,0.4102112676056338
0.08109756097560972,0.4119718309859155
0.08109756097560972,0.4137323943661972
0.08109756097560972,0.4154929577464789
0.08109756097560972,0.41725352112676056
0.08109756097560972,0.41901408450704225
0.08109756097560972,0.42077464788732394
0.08048780487804874,0.4225352112676056
0.08048780487804874,0.4242957746478873
0.08048780487804874,0.426056338028169
0.08048780487804874,0.4278169014084507
0.08048780487804874,0.4295774647887324
0.07987804878048776,0.43133802816901406
0.07987804878048776,0.43309859154929575
0.07987804878048776,0.43485915492957744
0.07987804878048776,0.43661971830985913
0.07987804878048776,0.43838028169014087
0.07987804878048776,0.44014084507042256
0.07987804878048776,0.44190140845070425
0.07987804878048776,0.44366197183098594
0.07987804878048776,0.4454225352112676
0.07987804878048776,0.4471830985915493
0.07987804878048776,0.448943661971831
0.07987804878048776,0.4507042253521127
0.07987804878048776,0.4524647887323944
0.07987804878048776,0.45422535211267606
0.07987804878048776,0.45598591549295775
0.07987804878048776,0.45774647887323944
0.07987804878048776,0.4595070422535211
0.07926829268292679,0.4612676056338028
0.07743902439024386,0.4630281690140845
0.07743902439024386,0.4647887323943662
0.07743902439024386,0.4665492957746479
0.07743902439024386,0.46830985915492956
0.07743902439024386,0.47007042253521125
0.07743902439024386,0.47183098591549294
0.07743902439024386,0.4735915492957746
0.07743902439024386,0.4753521126760563
0.07743902439024386,0.477112676056338
0.07743902439024386,0.4788732394366197
0.07682926829268288,0.48063380281690143
0.07682926829268288,0.4823943661971831
0.07682926829268288,0.4841549295774648
0.07682926829268288,0.4859154929577465
0.07682926829268288,0.4876760563380282
0.07621951219512191,0.4894366197183099
0.07621951219512191,0.49119718309859156
0.07621951219512191,0.49295774647887325
0.07621951219512191,0.49471830985915494
0.07621951219512191,0.4964788732394366
0.07621951219512191,0.4982394366197183
0.07621951219512191,0.5
0.07621951219512191,0.5017605633802817
0.07621951219512191,0.5035211267605634
0.07621951219512191,0.5052816901408451
0.07621951219512191,0.5070422535211268
0.07621951219512191,0.5088028169014085
0.07621951219512191,0.5105633802816901
0.07621951219512191,0.5123239436619719
0.07621951219512191,0.5140845070422535
0.07560975609756093,0.5158450704225352
0.07560975609756093,0.5176056338028169
0.07560975609756093,0.5193661971830986
0.07560975609756093,0.5211267605633803
0.07560975609756093,0.522887323943662
0.07560975609756093,0.5246478873239436
0.07560975609756093,0.5264084507042254
0.07560975609756093,0.528169014084507
0.07560975609756093,0.5299295774647887
0.07499999999999996,0.5316901408450704
0.07499999999999996,0.5334507042253521
0.07499999999999996,0.5352112676056338
0.07499999999999996,0.5369718309859155
0.07499999999999996,0.5387323943661971
0.07499999999999996,0.5404929577464789
0.07499999999999996,0.5422535211267606
0.07499999999999996,0.5440140845070423
0.07499999999999996,0.545774647887324
0.07499999999999996,0.5475352112676056
0.07499999999999996,0.5492957746478874
0.07499999999999996,0.551056338028169
0.07499999999999996,0.5528169014084507
0.07499999999999996,0.5545774647887324
0.07499999999999996,0.5563380281690141
0.07499999999999996,0.5580985915492958
0.07499999999999996,0.5598591549295775
0.07499999999999996,0.5616197183098591
0.07499999999999996,0.5633802816901409
0.07499999999999996,0.5651408450704225
0.07499999999999996,0.5669014084507042
0.07499999999999996,0.5686619718309859
0.07499999999999996,0.5704225352112676
0.07499999999999996,0.5721830985915493
0.07499999999999996,0.573943661971831
0.07499999999999996,0.5757042253521126
0.07499999999999996,0.5774647887323944
0.07499999999999996,0.579225352112676
0.07499999999999996,0.5809859154929577
0.07499999999999996,0.5827464788732394
0.07439024390243898,0.5845070422535211
0.07439024390243898,0.5862676056338029
0.07439024390243898,0.5880281690140845
0.07439024390243898,0.5897887323943662
0.07439024390243898,0.5915492957746479
0.07439024390243898,0.5933098591549296
0.07439024390243898,0.5950704225352113
0.07439024390243898,0.596830985915493
0.07439024390243898,0.5985915492957746


==> smootheddata/mr-fppi-ratio-norect-416-nofpn.csv <==
mr,fppi
0.9992548435171386,0.0
0.812220566318927,0.002079002079002079
0.8032786885245902,0.004158004158004158
0.4590163934426229,0.006237006237006237
0.44411326378539495,0.008316008316008316
0.3822652757078987,0.010395010395010396
0.36363636363636365,0.012474012474012475
0.34798807749627425,0.014553014553014554
0.30849478390461993,0.016632016632016633
0.2839046199701938,0.018711018711018712
0.2809239940387481,0.02079002079002079
0.2645305514157973,0.02286902286902287
0.24366616989567813,0.02494802494802495
0.23695976154992549,0.02702702702702703
0.23695976154992549,0.029106029106029108
0.21833084947839043,0.031185031185031187
0.20268256333830104,0.033264033264033266
0.20268256333830104,0.035343035343035345
0.1982116244411326,0.037422037422037424
0.19076005961251863,0.0395010395010395
0.1885245901639344,0.04158004158004158
0.18479880774962743,0.04365904365904366
0.18405365126676598,0.04573804573804574
0.180327868852459,0.04781704781704782
0.15648286140089418,0.0498960498960499
0.15424739195230996,0.05197505197505198
0.143070044709389,0.05405405405405406
0.14157973174366612,0.056133056133056136
0.13785394932935913,0.058212058212058215
0.1356184798807749,0.060291060291060294
0.13263785394932937,0.062370062370062374
0.13189269746646792,0.06444906444906445
0.13189269746646792,0.06652806652806653
0.13040238450074515,0.06860706860706861
0.12891207153502238,0.07068607068607069
0.11400894187779431,0.07276507276507277
0.1117734724292101,0.07484407484407485
0.11102831594634877,0.07692307692307693
0.10581222056631889,0.079002079002079
0.10134128166915057,0.08108108108108109
0.10059612518628913,0.08316008316008316
0.09985096870342769,0.08523908523908524
0.09910581222056636,0.08731808731808732
0.09910581222056636,0.0893970893970894
0.09687034277198214,0.09147609147609148
0.0961251862891207,0.09355509355509356
0.09388971684053649,0.09563409563409564
0.09314456035767515,0.09771309771309772
0.09314456035767515,0.0997920997920998
0.09314456035767515,0.10187110187110188
0.09239940387481371,0.10395010395010396
0.09239940387481371,0.10602910602910603
0.08792846497764528,0.10810810810810811
0.08792846497764528,0.1101871101871102
0.08718330849478395,0.11226611226611227
0.08718330849478395,0.11434511434511435
0.08643815201192251,0.11642411642411643
0.08643815201192251,0.11850311850311851
0.08643815201192251,0.12058212058212059
0.08643815201192251,0.12266112266112267
0.08643815201192251,0.12474012474012475
0.08569299552906107,0.12681912681912683
0.08569299552906107,0.1288981288981289
0.08345752608047685,0.13097713097713098
0.08345752608047685,0.13305613305613306
0.08345752608047685,0.13513513513513514
0.08345752608047685,0.13721413721413722
0.08345752608047685,0.1392931392931393
0.08345752608047685,0.14137214137214138
0.08345752608047685,0.14345114345114346
0.08345752608047685,0.14553014553014554
0.08345752608047685,0.14760914760914762
0.08271236959761552,0.1496881496881497
0.08122205663189275,0.15176715176715178
0.07973174366616986,0.15384615384615385
0.07973174366616986,0.15592515592515593
0.07973174366616986,0.158004158004158
0.07973174366616986,0.1600831600831601
0.07824143070044709,0.16216216216216217
0.07824143070044709,0.16424116424116425
0.07824143070044709,0.16632016632016633
0.07749627421758565,0.1683991683991684
0.07749627421758565,0.1704781704781705
0.07749627421758565,0.17255717255717257
0.07749627421758565,0.17463617463617465
0.07749627421758565,0.17671517671517672
0.07749627421758565,0.1787941787941788
0.07749627421758565,0.18087318087318088
0.07749627421758565,0.18295218295218296
0.07749627421758565,0.18503118503118504
0.07675111773472432,0.18711018711018712
0.07675111773472432,0.1891891891891892
0.07675111773472432,0.19126819126819128
0.07675111773472432,0.19334719334719336
0.07675111773472432,0.19542619542619544
0.07675111773472432,0.19750519750519752
0.07675111773472432,0.1995841995841996
0.07675111773472432,0.20166320166320167
0.07675111773472432,0.20374220374220375
0.07675111773472432,0.20582120582120583
0.07675111773472432,0.2079002079002079
0.07675111773472432,0.20997920997921
0.07675111773472432,0.21205821205821207
0.07600596125186287,0.21413721413721415
0.07600596125186287,0.21621621621621623
0.07600596125186287,0.2182952182952183
0.07600596125186287,0.2203742203742204
0.0745156482861401,0.22245322245322247
0.0745156482861401,0.22453222453222454
0.0745156482861401,0.22661122661122662
0.0745156482861401,0.2286902286902287
0.0745156482861401,0.23076923076923078
0.0745156482861401,0.23284823284823286
0.0745156482861401,0.23492723492723494
0.0745156482861401,0.23700623700623702
0.0745156482861401,0.2390852390852391
0.0745156482861401,0.24116424116424118
0.07302533532041733,0.24324324324324326
0.07228017883755589,0.24532224532224534
0.07228017883755589,0.24740124740124741
0.07228017883755589,0.2494802494802495
0.07228017883755589,0.2515592515592516
0.07228017883755589,0.25363825363825365
0.07228017883755589,0.25571725571725573
0.07228017883755589,0.2577962577962578
0.07228017883755589,0.2598752598752599
0.07228017883755589,0.26195426195426197
0.07078986587183311,0.26403326403326405
0.07078986587183311,0.2661122661122661
0.07078986587183311,0.2681912681912682
0.07078986587183311,0.2702702702702703
0.07078986587183311,0.27234927234927236
0.07078986587183311,0.27442827442827444
0.07078986587183311,0.2765072765072765
0.07004470938897167,0.2785862785862786
0.07004470938897167,0.2806652806652807
0.07004470938897167,0.28274428274428276
0.06929955290611023,0.28482328482328484
0.06929955290611023,0.2869022869022869
0.06929955290611023,0.288981288981289
0.06929955290611023,0.2910602910602911
0.06929955290611023,0.29313929313929316
0.06929955290611023,0.29521829521829523
0.06929955290611023,0.2972972972972973
0.06929955290611023,0.2993762993762994
0.06929955290611023,0.30145530145530147
0.06929955290611023,0.30353430353430355
0.0685543964232489,0.30561330561330563
0.0685543964232489,0.3076923076923077
0.0685543964232489,0.3097713097713098
0.0685543964232489,0.31185031185031187
0.0685543964232489,0.31392931392931395
0.0685543964232489,0.316008316008316
0.0685543964232489,0.3180873180873181
0.0685543964232489,0.3201663201663202
0.0685543964232489,0.32224532224532226
0.0685543964232489,0.32432432432432434
0.0685543964232489,0.3264033264033264
0.0685543964232489,0.3284823284823285
0.0685543964232489,0.3305613305613306
0.0685543964232489,0.33264033264033266
0.0685543964232489,0.33471933471933474
0.0685543964232489,0.3367983367983368
0.0685543964232489,0.3388773388773389
0.0685543964232489,0.340956340956341
0.0685543964232489,0.34303534303534305
0.0685543964232489,0.34511434511434513
0.0685543964232489,0.3471933471933472
0.0685543964232489,0.3492723492723493
0.0685543964232489,0.35135135135135137
0.0685543964232489,0.35343035343035345
0.0685543964232489,0.35550935550935553
0.0685543964232489,0.3575883575883576
0.0685543964232489,0.3596673596673597
0.0685543964232489,0.36174636174636177
0.0685543964232489,0.36382536382536385
0.0685543964232489,0.3659043659043659
0.0685543964232489,0.367983367983368
0.0685543964232489,0.3700623700623701
0.0685543964232489,0.37214137214137216
0.0685543964232489,0.37422037422037424
0.0685543964232489,0.3762993762993763
0.0685543964232489,0.3783783783783784
0.0685543964232489,0.3804573804573805
0.0685543964232489,0.38253638253638256
0.0685543964232489,0.38461538461538464
0.0685543964232489,0.3866943866943867
0.0685543964232489,0.3887733887733888
0.0685543964232489,0.3908523908523909
0.0685543964232489,0.39293139293139295
0.0685543964232489,0.39501039501039503
0.0685543964232489,0.3970893970893971
0.0685543964232489,0.3991683991683992
0.0685543964232489,0.40124740124740127
0.0685543964232489,0.40332640332640335
0.06780923994038746,0.40540540540540543
0.06780923994038746,0.4074844074844075
0.06780923994038746,0.4095634095634096
0.06780923994038746,0.41164241164241167
0.06780923994038746,0.41372141372141374
0.06780923994038746,0.4158004158004158


==> smootheddata/mr-fppi-ratio-norect-more.csv <==
mr,fppi
0.9996951219512196,0.0
0.8496951219512195,0.0008802816901408451
0.8429878048780488,0.0017605633802816902
0.7371951219512195,0.002640845070422535
0.6844512195121951,0.0035211267605633804
0.6814024390243902,0.0044014084507042256
0.6814024390243902,0.00528169014084507
0.6503048780487806,0.006161971830985915
0.6112804878048781,0.007042253521126761
0.563109756097561,0.007922535211267605
0.5579268292682926,0.008802816901408451
0.500609756097561,0.009683098591549295
0.49786585365853664,0.01056338028169014
0.48993902439024395,0.011443661971830986
0.4774390243902439,0.01232394366197183
0.448780487804878,0.013204225352112676
0.4457317073170731,0.014084507042253521
0.44512195121951215,0.014964788732394365
0.41707317073170735,0.01584507042253521
0.40335365853658534,0.016725352112676055
0.39939024390243905,0.017605633802816902
0.37713414634146336,0.018485915492957746
0.37073170731707317,0.01936619718309859
0.36737804878048785,0.020246478873239437
0.35365853658536583,0.02112676056338028
0.3527439024390244,0.022007042253521125
0.3524390243902439,0.022887323943661973
0.35121951219512193,0.023767605633802816
0.34664634146341466,0.02464788732394366
0.3396341463414634,0.025528169014084508
0.3277439024390244,0.02640845070422535
0.311890243902439,0.027288732394366196
0.3115853658536586,0.028169014084507043
0.31128048780487805,0.029049295774647887
0.31036585365853664,0.02992957746478873
0.3100609756097561,0.030809859154929578
0.29847560975609755,0.03169014084507042
0.29695121951219516,0.032570422535211266
0.2838414634146341,0.03345070422535211
0.2829268292682927,0.03433098591549296
0.2780487804878049,0.035211267605633804
0.2710365853658536,0.03609154929577465
0.26890243902439026,0.03697183098591549
0.26493902439024386,0.037852112676056336
0.26402439024390245,0.03873239436619718
0.25762195121951215,0.03961267605633803
0.25518292682926824,0.040492957746478875
0.2548780487804878,0.04137323943661972
0.25213414634146336,0.04225352112676056
0.2509146341463414,0.043133802816901406
0.25,0.04401408450704225
0.24481707317073176,0.0448943661971831
0.24481707317073176,0.045774647887323945
0.24481707317073176,0.04665492957746479
0.23109756097560974,0.04753521126760563
0.2298780487804878,0.04841549295774648
0.22499999999999998,0.04929577464788732
0.22225609756097564,0.05017605633802817
0.22012195121951217,0.051056338028169015
0.21981707317073174,0.05193661971830986
0.21920731707317076,0.0528169014084507
0.21920731707317076,0.05369718309859155
0.21829268292682924,0.05457746478873239
0.21493902439024393,0.05545774647887324
0.213109756097561,0.056338028169014086
0.213109756097561,0.05721830985915493
0.213109756097561,0.058098591549295774
0.21036585365853655,0.05897887323943662
0.21036585365853655,0.05985915492957746
0.20945121951219514,0.06073943661971831
0.20701219512195124,0.061619718309859156
0.20152439024390245,0.0625
0.20152439024390245,0.06338028169014084
0.19969512195121952,0.06426056338028169
0.19695121951219507,0.06514084507042253
0.19695121951219507,0.06602112676056338
0.19695121951219507,0.06690140845070422
0.18780487804878043,0.06778169014084508
0.18475609756097566,0.06866197183098592
0.18323170731707317,0.06954225352112677
0.1826219512195122,0.07042253521126761
0.18231707317073176,0.07130281690140845
0.18048780487804883,0.0721830985915493
0.1795731707317073,0.07306338028169014
0.17774390243902438,0.07394366197183098
0.17591463414634145,0.07482394366197183
0.17500000000000004,0.07570422535211267
0.17408536585365852,0.07658450704225352
0.17408536585365852,0.07746478873239436
0.17317073170731712,0.07834507042253522
0.17317073170731712,0.07922535211267606
0.1722560975609756,0.0801056338028169
0.1722560975609756,0.08098591549295775
0.1722560975609756,0.0818661971830986
0.17164634146341462,0.08274647887323944
0.17103658536585364,0.08362676056338028
0.17012195121951224,0.08450704225352113
0.16920731707317072,0.08538732394366197
0.16920731707317072,0.08626760563380281
0.16890243902439028,0.08714788732394366
0.16890243902439028,0.0880281690140845
0.1682926829268293,0.08890845070422536
0.16524390243902443,0.0897887323943662
0.16463414634146345,0.09066901408450705
0.16463414634146345,0.09154929577464789
0.16402439024390247,0.09242957746478873
0.16310975609756095,0.09330985915492958
0.16310975609756095,0.09419014084507042
0.16310975609756095,0.09507042253521127
0.16158536585365857,0.09595070422535211
0.1609756097560976,0.09683098591549295
0.1609756097560976,0.0977112676056338
0.16067073170731705,0.09859154929577464
0.16067073170731705,0.0994718309859155
0.16036585365853662,0.10035211267605634
0.16036585365853662,0.10123239436619719
0.1594512195121951,0.10211267605633803
0.15914634146341466,0.10299295774647887
0.15884146341463412,0.10387323943661972
0.15609756097560978,0.10475352112676056
0.15579268292682924,0.1056338028169014
0.15487804878048783,0.10651408450704225
0.1545731707317073,0.1073943661971831
0.1530487804878049,0.10827464788732394
0.15213414634146338,0.10915492957746478
0.15182926829268295,0.11003521126760564
0.15091463414634143,0.11091549295774648
0.15091463414634143,0.11179577464788733
0.15030487804878045,0.11267605633802817
0.1490853658536585,0.11355633802816902
0.1490853658536585,0.11443661971830986
0.1481707317073171,0.1153169014084507
0.1457317073170732,0.11619718309859155
0.1457317073170732,0.11707746478873239
0.14451219512195124,0.11795774647887323
0.1426829268292683,0.11883802816901408
0.1426829268292683,0.11971830985915492
0.1402439024390244,0.12059859154929578
0.13993902439024386,0.12147887323943662
0.13993902439024386,0.12235915492957747
0.13963414634146343,0.12323943661971831
0.13963414634146343,0.12411971830985916
0.13963414634146343,0.125
0.13963414634146343,0.12588028169014084
0.13932926829268288,0.1267605633802817
0.13932926829268288,0.12764084507042253
0.13932926829268288,0.12852112676056338
0.13810975609756093,0.12940140845070422
0.1378048780487805,0.13028169014084506
0.1378048780487805,0.1311619718309859
0.13689024390243898,0.13204225352112675
0.13689024390243898,0.1329225352112676
0.13658536585365855,0.13380281690140844
0.136280487804878,0.13468309859154928
0.13475609756097562,0.13556338028169015
0.13475609756097562,0.136443661971831
0.13475609756097562,0.13732394366197184
0.13353658536585367,0.1382042253521127
0.13323170731707312,0.13908450704225353
0.13170731707317074,0.13996478873239437
0.13170731707317074,0.14084507042253522
0.1314024390243902,0.14172535211267606
0.1314024390243902,0.1426056338028169
0.13048780487804879,0.14348591549295775
0.13048780487804879,0.1443661971830986
0.13048780487804879,0.14524647887323944
0.12926829268292683,0.14612676056338028
0.12652439024390238,0.14700704225352113
0.12652439024390238,0.14788732394366197
0.12439024390243902,0.1487676056338028
0.12439024390243902,0.14964788732394366
0.12439024390243902,0.1505281690140845
0.12408536585365859,0.15140845070422534
0.12347560975609762,0.1522887323943662
0.12347560975609762,0.15316901408450703
0.12286585365853664,0.15404929577464788
0.12286585365853664,0.15492957746478872
0.12286585365853664,0.15580985915492956
0.1225609756097561,0.15669014084507044
0.12195121951219512,0.15757042253521128
0.12195121951219512,0.15845070422535212
0.12103658536585371,0.15933098591549297
0.12103658536585371,0.1602112676056338
0.12103658536585371,0.16109154929577466
0.12073170731707317,0.1619718309859155
0.12042682926829273,0.16285211267605634
0.11951219512195121,0.1637323943661972
0.11951219512195121,0.16461267605633803
0.11951219512195121,0.16549295774647887
0.11890243902439024,0.16637323943661972
0.11890243902439024,0.16725352112676056
0.11768292682926829,0.1681338028169014
0.11768292682926829,0.16901408450704225
0.11737804878048785,0.1698943661971831
0.11737804878048785,0.17077464788732394
0.11707317073170731,0.17165492957746478
0.11707317073170731,0.17253521126760563
0.11646341463414633,0.17341549295774647
0.11524390243902438,0.1742957746478873
0.11493902439024395,0.17517605633802816
0.11493902439024395,0.176056338028169
0.11432926829268297,0.17693661971830985
0.11432926829268297,0.17781690140845072
0.11432926829268297,0.17869718309859156
0.11432926829268297,0.1795774647887324
0.11432926829268297,0.18045774647887325
0.11432926829268297,0.1813380281690141
0.11432926829268297,0.18221830985915494
0.11402439024390243,0.18309859154929578
0.113719512195122,0.18397887323943662
0.11341463414634145,0.18485915492957747
0.11341463414634145,0.1857394366197183
0.11341463414634145,0.18661971830985916
0.11250000000000004,0.1875
0.11250000000000004,0.18838028169014084
0.1121951219512195,0.1892605633802817
0.1121951219512195,0.19014084507042253
0.1121951219512195,0.19102112676056338
0.1121951219512195,0.19190140845070422
0.11128048780487809,0.19278169014084506
0.11128048780487809,0.1936619718309859
0.11128048780487809,0.19454225352112675
0.11128048780487809,0.1954225352112676
0.11097560975609755,0.19630281690140844
0.11097560975609755,0.19718309859154928
0.11097560975609755,0.19806338028169015
0.11067073170731712,0.198943661971831
0.11067073170731712,0.19982394366197184
0.11067073170731712,0.2007042253521127
0.11036585365853657,0.20158450704225353
0.11036585365853657,0.20246478873239437
0.11036585365853657,0.20334507042253522
0.1097560975609756,0.20422535211267606
0.10945121951219516,0.2051056338028169
0.10945121951219516,0.20598591549295775
0.10945121951219516,0.2068661971830986
0.10914634146341462,0.20774647887323944
0.10914634146341462,0.20862676056338028
0.10884146341463419,0.20950704225352113
0.10884146341463419,0.21038732394366197
0.10884146341463419,0.2112676056338028
0.10853658536585364,0.21214788732394366
0.10853658536585364,0.2130281690140845
0.10823170731707321,0.21390845070422534
0.10823170731707321,0.2147887323943662
0.10823170731707321,0.21566901408450703
0.10823170731707321,0.21654929577464788
0.10823170731707321,0.21742957746478872
0.10823170731707321,0.21830985915492956
0.10823170731707321,0.21919014084507044
0.10823170731707321,0.22007042253521128
0.10731707317073169,0.22095070422535212
0.10670731707317072,0.22183098591549297
0.10670731707317072,0.2227112676056338
0.10670731707317072,0.22359154929577466
0.10640243902439028,0.2244718309859155
0.10640243902439028,0.22535211267605634
0.10609756097560974,0.2262323943661972
0.10548780487804876,0.22711267605633803
0.10548780487804876,0.22799295774647887
0.10518292682926833,0.22887323943661972
0.10304878048780486,0.22975352112676056
0.10304878048780486,0.2306338028169014
0.10274390243902443,0.23151408450704225
0.10243902439024388,0.2323943661971831
0.10152439024390247,0.23327464788732394
0.10152439024390247,0.23415492957746478
0.10152439024390247,0.23503521126760563
0.10152439024390247,0.23591549295774647
0.10152439024390247,0.2367957746478873
0.10152439024390247,0.23767605633802816
0.10152439024390247,0.238556338028169
0.10152439024390247,0.23943661971830985
0.10152439024390247,0.24031690140845072
0.1009146341463415,0.24119718309859156
0.1009146341463415,0.2420774647887324
0.1009146341463415,0.24295774647887325
0.10060975609756095,0.2438380281690141
0.09999999999999998,0.24471830985915494
0.099390243902439,0.24559859154929578
0.09847560975609759,0.24647887323943662
0.09847560975609759,0.24735915492957747
0.09817073170731705,0.2482394366197183
0.09817073170731705,0.24911971830985916
0.09786585365853662,0.25
0.09756097560975607,0.25088028169014087
0.09756097560975607,0.2517605633802817
0.09725609756097564,0.25264084507042256
0.09725609756097564,0.2535211267605634
0.09725609756097564,0.25440140845070425
0.09725609756097564,0.25528169014084506
0.09725609756097564,0.25616197183098594
0.0969512195121951,0.25704225352112675
0.09573170731707314,0.2579225352112676
0.09573170731707314,0.25880281690140844
0.09542682926829271,0.2596830985915493
0.09542682926829271,0.2605633802816901
0.09512195121951217,0.261443661971831
0.09512195121951217,0.2623239436619718
0.09512195121951217,0.2632042253521127
0.09512195121951217,0.2640845070422535
0.09512195121951217,0.2649647887323944
0.09512195121951217,0.2658450704225352
0.09512195121951217,0.26672535211267606
0.09512195121951217,0.2676056338028169
0.09512195121951217,0.26848591549295775
0.09451219512195119,0.26936619718309857
0.09451219512195119,0.27024647887323944
0.09451219512195119,0.2711267605633803
0.09451219512195119,0.2720070422535211
0.09420731707317076,0.272887323943662
0.09420731707317076,0.2737676056338028
0.09420731707317076,0.2746478873239437
0.09420731707317076,0.2755281690140845
0.09420731707317076,0.2764084507042254
0.09420731707317076,0.2772887323943662
0.09420731707317076,0.27816901408450706
0.09420731707317076,0.2790492957746479
0.09390243902439022,0.27992957746478875
0.09329268292682924,0.28080985915492956
0.09329268292682924,0.28169014084507044
0.09329268292682924,0.28257042253521125
0.09298780487804881,0.2834507042253521
0.09298780487804881,0.28433098591549294
0.09268292682926826,0.2852112676056338
0.09268292682926826,0.2860915492957746
0.09268292682926826,0.2869718309859155
0.09237804878048783,0.2878521126760563
0.09237804878048783,0.2887323943661972
0.09237804878048783,0.289612676056338
0.09237804878048783,0.2904929577464789
0.09237804878048783,0.2913732394366197
0.09237804878048783,0.29225352112676056
0.09237804878048783,0.29313380281690143
0.09176829268292686,0.29401408450704225
0.09176829268292686,0.2948943661971831
0.09176829268292686,0.29577464788732394
0.09176829268292686,0.2966549295774648
0.09176829268292686,0.2975352112676056
0.09146341463414631,0.2984154929577465
0.09115853658536588,0.2992957746478873
0.09085365853658534,0.3001760563380282
0.09085365853658534,0.301056338028169
0.0905487804878049,0.3019366197183099
0.0905487804878049,0.3028169014084507
0.0905487804878049,0.30369718309859156
0.09024390243902436,0.3045774647887324
0.09024390243902436,0.30545774647887325
0.09024390243902436,0.30633802816901406
0.08993902439024393,0.30721830985915494
0.08963414634146338,0.30809859154929575
0.08963414634146338,0.3089788732394366
0.08932926829268295,0.30985915492957744
0.08932926829268295,0.3107394366197183
0.08932926829268295,0.31161971830985913
0.08932926829268295,0.3125
0.08932926829268295,0.31338028169014087
0.08932926829268295,0.3142605633802817
0.08932926829268295,0.31514084507042256
0.08902439024390241,0.3160211267605634
0.08902439024390241,0.31690140845070425
0.08841463414634143,0.31778169014084506
0.088109756097561,0.31866197183098594
0.088109756097561,0.31954225352112675
0.088109756097561,0.3204225352112676
0.088109756097561,0.32130281690140844
0.088109756097561,0.3221830985915493
0.08719512195121948,0.3230633802816901
0.08689024390243905,0.323943661971831
0.08689024390243905,0.3248239436619718
0.08689024390243905,0.3257042253521127
0.08689024390243905,0.3265845070422535
0.0865853658536585,0.3274647887323944
0.0865853658536585,0.3283450704225352
0.08628048780487807,0.32922535211267606
0.08628048780487807,0.3301056338028169
0.08628048780487807,0.33098591549295775
0.08628048780487807,0.33186619718309857
0.08628048780487807,0.33274647887323944
0.08628048780487807,0.3336267605633803
0.08628048780487807,0.3345070422535211
0.08628048780487807,0.335387323943662
0.08628048780487807,0.3362676056338028
0.08628048780487807,0.3371478873239437
0.08628048780487807,0.3380281690140845
0.08628048780487807,0.3389084507042254
0.08628048780487807,0.3397887323943662
0.08628048780487807,0.34066901408450706
0.08628048780487807,0.3415492957746479
0.08628048780487807,0.34242957746478875
0.08597560975609753,0.34330985915492956
0.0856707317073171,0.34419014084507044
0.0856707317073171,0.34507042253521125
0.0856707317073171,0.3459507042253521
0.0856707317073171,0.34683098591549294
0.0856707317073171,0.3477112676056338
0.0856707317073171,0.3485915492957746
0.0856707317073171,0.3494718309859155
0.08536585365853655,0.3503521126760563
0.08536585365853655,0.3512323943661972
0.08536585365853655,0.352112676056338
0.08536585365853655,0.3529929577464789
0.08536585365853655,0.3538732394366197
0.08536585365853655,0.35475352112676056
0.08536585365853655,0.35563380281690143
0.08536585365853655,0.35651408450704225
0.08475609756097557,0.3573943661971831
0.08475609756097557,0.35827464788732394
0.08475609756097557,0.3591549295774648
0.08475609756097557,0.3600352112676056
0.08445121951219514,0.3609154929577465
0.08445121951219514,0.3617957746478873
0.0841463414634146,0.3626760563380282
0.0841463414634146,0.363556338028169
0.0841463414634146,0.3644366197183099
0.08384146341463417,0.3653169014084507
0.08384146341463417,0.36619718309859156
0.08384146341463417,0.3670774647887324
0.08384146341463417,0.36795774647887325
0.08384146341463417,0.36883802816901406
0.08384146341463417,0.36971830985915494
0.08384146341463417,0.37059859154929575
0.08353658536585362,0.3714788732394366
0.08353658536585362,0.37235915492957744
0.08353658536585362,0.3732394366197183
0.08323170731707319,0.37411971830985913
0.08323170731707319,0.375
0.08323170731707319,0.37588028169014087
0.08323170731707319,0.3767605633802817
0.08323170731707319,0.37764084507042256
0.08323170731707319,0.3785211267605634
0.08292682926829265,0.37940140845070425
0.08292682926829265,0.38028169014084506
0.08292682926829265,0.38116197183098594
0.08292682926829265,0.38204225352112675
0.08292682926829265,0.3829225352112676
0.08292682926829265,0.38380281690140844
0.08292682926829265,0.3846830985915493
0.08292682926829265,0.3855633802816901
0.08292682926829265,0.386443661971831
0.08292682926829265,0.3873239436619718
0.08292682926829265,0.3882042253521127
0.08292682926829265,0.3890845070422535
0.08292682926829265,0.3899647887323944
0.08292682926829265,0.3908450704225352
0.08292682926829265,0.39172535211267606
0.08292682926829265,0.3926056338028169
0.08262195121951221,0.39348591549295775
0.08262195121951221,0.39436619718309857
0.08262195121951221,0.39524647887323944
0.08231707317073167,0.3961267605633803
0.08201219512195124,0.3970070422535211
0.0817073170731707,0.397887323943662
0.08140243902439026,0.3987676056338028
0.08109756097560972,0.3996478873239437
0.08079268292682928,0.4005281690140845
0.08079268292682928,0.4014084507042254
0.08079268292682928,0.4022887323943662
0.08079268292682928,0.40316901408450706
0.08079268292682928,0.4040492957746479
0.08079268292682928,0.40492957746478875
0.08079268292682928,0.40580985915492956
0.08079268292682928,0.40669014084507044
0.08048780487804874,0.40757042253521125
0.08048780487804874,0.4084507042253521
0.08048780487804874,0.40933098591549294
0.08048780487804874,0.4102112676056338
0.08048780487804874,0.4110915492957746
0.08018292682926831,0.4119718309859155
0.08018292682926831,0.4128521126760563
0.08018292682926831,0.4137323943661972
0.08018292682926831,0.414612676056338
0.08018292682926831,0.4154929577464789
0.07987804878048776,0.4163732394366197
0.07987804878048776,0.41725352112676056
0.07987804878048776,0.41813380281690143
0.07987804878048776,0.41901408450704225
0.07987804878048776,0.4198943661971831
0.07987804878048776,0.42077464788732394
0.07987804878048776,0.4216549295774648
0.07987804878048776,0.4225352112676056
0.07987804878048776,0.4234154929577465
0.07987804878048776,0.4242957746478873
0.07987804878048776,0.4251760563380282
0.07987804878048776,0.426056338028169
0.07957317073170733,0.4269366197183099
0.07957317073170733,0.4278169014084507
0.07957317073170733,0.42869718309859156
0.07957317073170733,0.4295774647887324
0.07957317073170733,0.43045774647887325
0.07957317073170733,0.43133802816901406
0.07957317073170733,0.43221830985915494
0.07957317073170733,0.43309859154929575
0.07957317073170733,0.4339788732394366
0.07957317073170733,0.43485915492957744
0.07957317073170733,0.4357394366197183
0.07957317073170733,0.43661971830985913
0.07957317073170733,0.4375
0.07957317073170733,0.43838028169014087
0.07957317073170733,0.4392605633802817
0.07957317073170733,0.44014084507042256
0.07957317073170733,0.4410211267605634
0.07957317073170733,0.44190140845070425
0.07957317073170733,0.44278169014084506
0.07957317073170733,0.44366197183098594
0.07957317073170733,0.44454225352112675
0.07957317073170733,0.4454225352112676
0.07957317073170733,0.44630281690140844
0.07957317073170733,0.4471830985915493
0.07957317073170733,0.4480633802816901
0.07957317073170733,0.448943661971831
0.07957317073170733,0.4498239436619718
0.07957317073170733,0.4507042253521127
0.07957317073170733,0.4515845070422535
0.07957317073170733,0.4524647887323944
0.07926829268292679,0.4533450704225352
0.07926829268292679,0.45422535211267606
0.07926829268292679,0.4551056338028169
0.07896341463414636,0.45598591549295775
0.07896341463414636,0.45686619718309857
0.07896341463414636,0.45774647887323944
0.07896341463414636,0.4586267605633803
0.07865853658536581,0.4595070422535211
0.07835365853658538,0.460387323943662
0.07835365853658538,0.4612676056338028
0.07835365853658538,0.4621478873239437
0.07835365853658538,0.4630281690140845
0.07835365853658538,0.4639084507042254
0.07835365853658538,0.4647887323943662
0.07835365853658538,0.46566901408450706
0.07835365853658538,0.4665492957746479
0.07835365853658538,0.46742957746478875
0.07835365853658538,0.46830985915492956
0.07835365853658538,0.46919014084507044
0.07835365853658538,0.47007042253521125
0.07835365853658538,0.4709507042253521
0.07835365853658538,0.47183098591549294
0.07835365853658538,0.4727112676056338
0.07835365853658538,0.4735915492957746
0.07835365853658538,0.4744718309859155
0.07835365853658538,0.4753521126760563
0.07835365853658538,0.4762323943661972
0.07835365853658538,0.477112676056338
0.07835365853658538,0.4779929577464789
0.07835365853658538,0.4788732394366197
0.07835365853658538,0.47975352112676056
0.07835365853658538,0.48063380281690143
0.07835365853658538,0.48151408450704225
0.07835365853658538,0.4823943661971831
0.07835365853658538,0.48327464788732394
0.07835365853658538,0.4841549295774648
0.07835365853658538,0.4850352112676056
0.07835365853658538,0.4859154929577465
0.07835365853658538,0.4867957746478873
0.07835365853658538,0.4876760563380282
0.07835365853658538,0.488556338028169
0.07835365853658538,0.4894366197183099
0.07835365853658538,0.4903169014084507
0.07835365853658538,0.49119718309859156
0.07835365853658538,0.4920774647887324
0.07835365853658538,0.49295774647887325
0.07835365853658538,0.49383802816901406
0.07835365853658538,0.49471830985915494
0.07835365853658538,0.49559859154929575
0.07835365853658538,0.4964788732394366
0.07835365853658538,0.49735915492957744
0.07804878048780484,0.4982394366197183
0.07804878048780484,0.49911971830985913
0.07804878048780484,0.5
0.07804878048780484,0.5008802816901409
0.07804878048780484,0.5017605633802817
0.0777439024390244,0.5026408450704225
0.0777439024390244,0.5035211267605634
0.0777439024390244,0.5044014084507042
0.07743902439024386,0.5052816901408451
0.07743902439024386,0.5061619718309859
0.07743902439024386,0.5070422535211268
0.07743902439024386,0.5079225352112676
0.07743902439024386,0.5088028169014085
0.07713414634146343,0.5096830985915493
0.07713414634146343,0.5105633802816901
0.07713414634146343,0.511443661971831
0.07713414634146343,0.5123239436619719
0.07713414634146343,0.5132042253521126
0.07713414634146343,0.5140845070422535
0.07713414634146343,0.5149647887323944
0.07713414634146343,0.5158450704225352
0.07713414634146343,0.516725352112676
0.07713414634146343,0.5176056338028169
0.07713414634146343,0.5184859154929577
0.07713414634146343,0.5193661971830986
0.07713414634146343,0.5202464788732394
0.07713414634146343,0.5211267605633803
0.07713414634146343,0.5220070422535211
0.07713414634146343,0.522887323943662
0.07713414634146343,0.5237676056338029
0.07713414634146343,0.5246478873239436
0.07713414634146343,0.5255281690140845
0.07713414634146343,0.5264084507042254
0.07713414634146343,0.5272887323943662
0.07713414634146343,0.528169014084507
0.07713414634146343,0.5290492957746479
0.07682926829268288,0.5299295774647887
0.07682926829268288,0.5308098591549296
0.07682926829268288,0.5316901408450704
0.07652439024390245,0.5325704225352113
0.07652439024390245,0.5334507042253521
0.07652439024390245,0.534330985915493
0.07652439024390245,0.5352112676056338
0.07652439024390245,0.5360915492957746
0.07621951219512191,0.5369718309859155
0.07621951219512191,0.5378521126760564
0.07621951219512191,0.5387323943661971
0.07621951219512191,0.539612676056338
0.07621951219512191,0.5404929577464789
0.07621951219512191,0.5413732394366197
0.07621951219512191,0.5422535211267606
0.07621951219512191,0.5431338028169014
0.07621951219512191,0.5440140845070423
0.07621951219512191,0.5448943661971831
0.07621951219512191,0.545774647887324
0.07621951219512191,0.5466549295774648
0.07621951219512191,0.5475352112676056
0.07621951219512191,0.5484154929577465
0.07621951219512191,0.5492957746478874
0.07621951219512191,0.5501760563380281
0.07621951219512191,0.551056338028169
0.07621951219512191,0.5519366197183099
0.07621951219512191,0.5528169014084507
0.07621951219512191,0.5536971830985915
0.07621951219512191,0.5545774647887324
0.07621951219512191,0.5554577464788732
0.07621951219512191,0.5563380281690141
0.07621951219512191,0.5572183098591549
0.07621951219512191,0.5580985915492958
0.07621951219512191,0.5589788732394366
0.07621951219512191,0.5598591549295775
0.07621951219512191,0.5607394366197183
0.07621951219512191,0.5616197183098591
0.07621951219512191,0.5625
0.07621951219512191,0.5633802816901409
0.07621951219512191,0.5642605633802817
0.07621951219512191,0.5651408450704225
0.07621951219512191,0.5660211267605634
0.07621951219512191,0.5669014084507042
0.07621951219512191,0.5677816901408451
0.07621951219512191,0.5686619718309859
0.07621951219512191,0.5695422535211268
0.07621951219512191,0.5704225352112676
0.07621951219512191,0.5713028169014085
0.07621951219512191,0.5721830985915493
0.07621951219512191,0.5730633802816901
0.07621951219512191,0.573943661971831
0.07621951219512191,0.5748239436619719
0.07621951219512191,0.5757042253521126
0.07621951219512191,0.5765845070422535
0.07621951219512191,0.5774647887323944
0.07621951219512191,0.5783450704225352
0.07621951219512191,0.579225352112676
0.07621951219512191,0.5801056338028169
0.07621951219512191,0.5809859154929577
0.07621951219512191,0.5818661971830986
0.07621951219512191,0.5827464788732394
0.07621951219512191,0.5836267605633803
0.07621951219512191,0.5845070422535211
0.07621951219512191,0.585387323943662
0.07621951219512191,0.5862676056338029
0.07621951219512191,0.5871478873239436
0.07621951219512191,0.5880281690140845
0.07621951219512191,0.5889084507042254
0.07621951219512191,0.5897887323943662
0.07621951219512191,0.590669014084507
0.07621951219512191,0.5915492957746479
0.07621951219512191,0.5924295774647887
0.07621951219512191,0.5933098591549296
0.07621951219512191,0.5941901408450704
0.07621951219512191,0.5950704225352113
0.07621951219512191,0.5959507042253521
0.07621951219512191,0.596830985915493
0.07621951219512191,0.5977112676056338
0.07621951219512191,0.5985915492957746
0.07621951219512191,0.5994718309859155
0.07621951219512191,0.6003521126760564
0.07621951219512191,0.6012323943661971
0.07621951219512191,0.602112676056338
0.07621951219512191,0.6029929577464789
0.07621951219512191,0.6038732394366197
0.07621951219512191,0.6047535211267606
0.07621951219512191,0.6056338028169014
0.07621951219512191,0.6065140845070423
0.07621951219512191,0.6073943661971831
0.07621951219512191,0.608274647887324
0.07621951219512191,0.6091549295774648
0.07621951219512191,0.6100352112676056
0.07621951219512191,0.6109154929577465
0.07621951219512191,0.6117957746478874
0.07621951219512191,0.6126760563380281
0.07621951219512191,0.613556338028169
0.07621951219512191,0.6144366197183099
0.07621951219512191,0.6153169014084507
0.07621951219512191,0.6161971830985915
0.07621951219512191,0.6170774647887324
0.07621951219512191,0.6179577464788732
0.07621951219512191,0.6188380281690141
0.07621951219512191,0.6197183098591549
0.07591463414634148,0.6205985915492958
0.07591463414634148,0.6214788732394366
0.07591463414634148,0.6223591549295775
0.07591463414634148,0.6232394366197183
0.07591463414634148,0.6241197183098591
0.07591463414634148,0.625
0.07591463414634148,0.6258802816901409
0.07591463414634148,0.6267605633802817
0.07591463414634148,0.6276408450704225
0.07591463414634148,0.6285211267605634
0.07591463414634148,0.6294014084507042
0.07591463414634148,0.6302816901408451
0.07591463414634148,0.6311619718309859
0.07591463414634148,0.6320422535211268
0.07591463414634148,0.6329225352112676
0.07591463414634148,0.6338028169014085
0.07591463414634148,0.6346830985915493
0.07591463414634148,0.6355633802816901
0.07591463414634148,0.636443661971831
0.07591463414634148,0.6373239436619719
0.07591463414634148,0.6382042253521126
0.07591463414634148,0.6390845070422535
0.07591463414634148,0.6399647887323944
0.07591463414634148,0.6408450704225352
0.07591463414634148,0.641725352112676
0.07591463414634148,0.6426056338028169
0.07591463414634148,0.6434859154929577
0.07591463414634148,0.6443661971830986
0.07591463414634148,0.6452464788732394
0.07591463414634148,0.6461267605633803
0.07591463414634148,0.6470070422535211
0.07591463414634148,0.647887323943662
0.07591463414634148,0.6487676056338029
0.07591463414634148,0.6496478873239436
0.07591463414634148,0.6505281690140845
0.07591463414634148,0.6514084507042254
0.07591463414634148,0.6522887323943662
0.07591463414634148,0.653169014084507
0.07591463414634148,0.6540492957746479
0.07591463414634148,0.6549295774647887
0.07591463414634148,0.6558098591549296
0.07591463414634148,0.6566901408450704
0.07591463414634148,0.6575704225352113
0.07591463414634148,0.6584507042253521
0.07591463414634148,0.659330985915493
0.07591463414634148,0.6602112676056338
0.07591463414634148,0.6610915492957746


==> smootheddata/mr-fppi-ratio-rect-more.csv <==
mr,fppi
0.9996951219512196,0.0
0.8496951219512195,0.0008802816901408451
0.8155487804878049,0.0017605633802816902
0.8143292682926829,0.002640845070422535
0.7375,0.0035211267605633804
0.6847560975609757,0.0044014084507042256
0.6817073170731707,0.00528169014084507
0.6817073170731707,0.006161971830985915
0.650609756097561,0.007042253521126761
0.6365853658536585,0.007922535211267605
0.611890243902439,0.008802816901408451
0.563719512195122,0.009683098591549295
0.5585365853658537,0.01056338028169014
0.5121951219512195,0.011443661971830986
0.501219512195122,0.01232394366197183
0.4984756097560976,0.013204225352112676
0.4905487804878049,0.014084507042253521
0.46981707317073174,0.014964788732394365
0.449390243902439,0.01584507042253521
0.4463414634146341,0.016725352112676055
0.4457317073170731,0.017605633802816902
0.41768292682926833,0.018485915492957746
0.4039634146341463,0.01936619718309859
0.4,0.020246478873239437
0.3951219512195122,0.02112676056338028
0.375,0.022007042253521125
0.3716463414634147,0.022887323943661973
0.3542682926829268,0.023767605633802816
0.3527439024390244,0.02464788732394366
0.34664634146341466,0.025528169014084508
0.32743902439024386,0.02640845070422535
0.3115853658536586,0.027288732394366196
0.31128048780487805,0.028169014084507043
0.3109756097560976,0.029049295774647887
0.3100609756097561,0.02992957746478873
0.30975609756097566,0.030809859154929578
0.30487804878048785,0.03169014084507042
0.29939024390243907,0.032570422535211266
0.2981707317073171,0.03345070422535211
0.2972560975609756,0.03433098591549296
0.2853658536585366,0.035211267605633804
0.28414634146341466,0.03609154929577465
0.28323170731707314,0.03697183098591549
0.27835365853658534,0.037852112676056336
0.27134146341463417,0.03873239436619718
0.2692073170731707,0.03961267605633803
0.2652439024390244,0.040492957746478875
0.25426829268292683,0.04137323943661972
0.2515243902439024,0.04225352112676056
0.25030487804878043,0.043133802816901406
0.24939024390243902,0.04401408450704225
0.24420731707317078,0.0448943661971831
0.24390243902439024,0.045774647887323945
0.23018292682926833,0.04665492957746479
0.22896341463414638,0.04753521126760563
0.2268292682926829,0.04841549295774648
0.224390243902439,0.04929577464788732
0.21920731707317076,0.05017605633802817
0.21890243902439022,0.051056338028169015
0.21829268292682924,0.05193661971830986
0.2170731707317073,0.0528169014084507
0.21463414634146338,0.05369718309859155
0.21371951219512197,0.05457746478873239
0.21189024390243905,0.05545774647887324
0.2115853658536585,0.056338028169014086
0.2115853658536585,0.05721830985915493
0.2091463414634146,0.058098591549295774
0.2091463414634146,0.05897887323943662
0.20548780487804874,0.05985915492957746
0.19969512195121952,0.06073943661971831
0.19939024390243898,0.061619718309859156
0.1978658536585366,0.0625
0.19512195121951215,0.06338028169014084
0.18201219512195121,0.06426056338028169
0.18048780487804883,0.06514084507042253
0.17987804878048785,0.06602112676056338
0.1795731707317073,0.06690140845070422
0.17774390243902438,0.06778169014084508
0.17682926829268297,0.06866197183098592
0.17500000000000004,0.06954225352112677
0.17317073170731712,0.07042253521126761
0.1722560975609756,0.07130281690140845
0.1713414634146342,0.0721830985915493
0.1713414634146342,0.07306338028169014
0.17042682926829267,0.07394366197183098
0.17042682926829267,0.07482394366197183
0.16951219512195126,0.07570422535211267
0.16951219512195126,0.07658450704225352
0.16951219512195126,0.07746478873239436
0.16920731707317072,0.07834507042253522
0.16890243902439028,0.07922535211267606
0.16707317073170735,0.0801056338028169
0.16615853658536583,0.08098591549295775
0.16615853658536583,0.0818661971830986
0.1658536585365854,0.08274647887323944
0.1658536585365854,0.08362676056338028
0.161890243902439,0.08450704225352113
0.16128048780487803,0.08538732394366197
0.16128048780487803,0.08626760563380281
0.1594512195121951,0.08714788732394366
0.1594512195121951,0.0880281690140845
0.1594512195121951,0.08890845070422536
0.1579268292682927,0.0897887323943662
0.1570121951219512,0.09066901408450705
0.15670731707317076,0.09154929577464789
0.15670731707317076,0.09242957746478873
0.15640243902439022,0.09330985915492958
0.15640243902439022,0.09419014084507042
0.1554878048780488,0.09507042253521127
0.15518292682926826,0.09595070422535211
0.15182926829268295,0.09683098591549295
0.15030487804878045,0.0977112676056338
0.15000000000000002,0.09859154929577464
0.14847560975609753,0.0994718309859155
0.14756097560975612,0.10035211267605634
0.14725609756097557,0.10123239436619719
0.14634146341463417,0.10211267605633803
0.14634146341463417,0.10299295774647887
0.1457317073170732,0.10387323943661972
0.14451219512195124,0.10475352112676056
0.14451219512195124,0.1056338028169014
0.14359756097560972,0.10651408450704225
0.1411585365853658,0.1073943661971831
0.1411585365853658,0.10827464788732394
0.13993902439024386,0.10915492957746478
0.1378048780487805,0.11003521126760564
0.1353658536585366,0.11091549295774648
0.13475609756097562,0.11179577464788733
0.13445121951219507,0.11267605633802817
0.13445121951219507,0.11355633802816902
0.13414634146341464,0.11443661971830986
0.1338414634146341,0.1153169014084507
0.1338414634146341,0.11619718309859155
0.1338414634146341,0.11707746478873239
0.13262195121951215,0.11795774647887323
0.1323170731707317,0.11883802816901408
0.1323170731707317,0.11971830985915492
0.1314024390243902,0.12059859154929578
0.1314024390243902,0.12147887323943662
0.13109756097560976,0.12235915492957747
0.13079268292682922,0.12323943661971831
0.12926829268292683,0.12411971830985916
0.1289634146341463,0.125
0.12774390243902434,0.12588028169014084
0.1274390243902439,0.1267605633802817
0.12560975609756098,0.12764084507042253
0.12530487804878043,0.12852112676056338
0.12530487804878043,0.12940140845070422
0.12408536585365859,0.13028169014084506
0.12408536585365859,0.1311619718309859
0.12286585365853664,0.13204225352112675
0.11981707317073176,0.1329225352112676
0.11768292682926829,0.13380281690140844
0.11768292682926829,0.13468309859154928
0.1161585365853659,0.13556338028169015
0.1161585365853659,0.136443661971831
0.11554878048780493,0.13732394366197184
0.11554878048780493,0.1382042253521127
0.11554878048780493,0.13908450704225353
0.11524390243902438,0.13996478873239437
0.1146341463414634,0.14084507042253522
0.1146341463414634,0.14172535211267606
0.113719512195122,0.1426056338028169
0.11341463414634145,0.14348591549295775
0.11310975609756102,0.1443661971830986
0.11280487804878048,0.14524647887323944
0.11189024390243907,0.14612676056338028
0.11189024390243907,0.14700704225352113
0.11189024390243907,0.14788732394366197
0.11128048780487809,0.1487676056338028
0.11128048780487809,0.14964788732394366
0.11006097560975614,0.1505281690140845
0.11006097560975614,0.15140845070422534
0.1097560975609756,0.1522887323943662
0.1097560975609756,0.15316901408450703
0.10945121951219516,0.15404929577464788
0.10945121951219516,0.15492957746478872
0.10884146341463419,0.15580985915492956
0.10762195121951224,0.15669014084507044
0.10731707317073169,0.15757042253521128
0.10731707317073169,0.15845070422535212
0.10670731707317072,0.15933098591549297
0.10640243902439028,0.1602112676056338
0.10640243902439028,0.16109154929577466
0.10640243902439028,0.1619718309859155
0.10640243902439028,0.16285211267605634
0.10640243902439028,0.1637323943661972
0.10609756097560974,0.16461267605633803
0.1057926829268293,0.16549295774647887
0.10548780487804876,0.16637323943661972
0.10548780487804876,0.16725352112676056
0.10548780487804876,0.1681338028169014
0.10457317073170735,0.16901408450704225
0.10457317073170735,0.1698943661971831
0.10426829268292681,0.17077464788732394
0.10426829268292681,0.17165492957746478
0.10426829268292681,0.17253521126760563
0.10426829268292681,0.17341549295774647
0.1033536585365854,0.1742957746478873
0.1033536585365854,0.17517605633802816
0.1033536585365854,0.176056338028169
0.1033536585365854,0.17693661971830985
0.10304878048780486,0.17781690140845072
0.10304878048780486,0.17869718309859156
0.10304878048780486,0.1795774647887324
0.10274390243902443,0.18045774647887325
0.10274390243902443,0.1813380281690141
0.10274390243902443,0.18221830985915494
0.10243902439024388,0.18309859154929578
0.10243902439024388,0.18397887323943662
0.10243902439024388,0.18485915492957747
0.1018292682926829,0.1857394366197183
0.10152439024390247,0.18661971830985916
0.10152439024390247,0.1875
0.10152439024390247,0.18838028169014084
0.10121951219512193,0.1892605633802817
0.10121951219512193,0.19014084507042253
0.1009146341463415,0.19102112676056338
0.1009146341463415,0.19190140845070422
0.1009146341463415,0.19278169014084506
0.10060975609756095,0.1936619718309859
0.10060975609756095,0.19454225352112675
0.10030487804878052,0.1954225352112676
0.10030487804878052,0.19630281690140844
0.10030487804878052,0.19718309859154928
0.10030487804878052,0.19806338028169015
0.10030487804878052,0.198943661971831
0.10030487804878052,0.19982394366197184
0.10030487804878052,0.2007042253521127
0.10030487804878052,0.20158450704225353
0.099390243902439,0.20246478873239437
0.09878048780487803,0.20334507042253522
0.09878048780487803,0.20422535211267606
0.09878048780487803,0.2051056338028169
0.09878048780487803,0.20598591549295775
0.09878048780487803,0.2068661971830986
0.09878048780487803,0.20774647887323944
0.09847560975609759,0.20862676056338028
0.09786585365853662,0.20950704225352113
0.09786585365853662,0.21038732394366197
0.09756097560975607,0.2112676056338028
0.09542682926829271,0.21214788732394366
0.09542682926829271,0.2130281690140845
0.09512195121951217,0.21390845070422534
0.09512195121951217,0.2147887323943662
0.09481707317073174,0.21566901408450703
0.09390243902439022,0.21654929577464788
0.09390243902439022,0.21742957746478872
0.09390243902439022,0.21830985915492956
0.09390243902439022,0.21919014084507044
0.09390243902439022,0.22007042253521128
0.09390243902439022,0.22095070422535212
0.09390243902439022,0.22183098591549297
0.09390243902439022,0.2227112676056338
0.09390243902439022,0.22359154929577466
0.09329268292682924,0.2244718309859155
0.09329268292682924,0.22535211267605634
0.09329268292682924,0.2262323943661972
0.09298780487804881,0.22711267605633803
0.09237804878048783,0.22799295774647887
0.09176829268292686,0.22887323943661972
0.09176829268292686,0.22975352112676056
0.09085365853658534,0.2306338028169014
0.09085365853658534,0.23151408450704225
0.0905487804878049,0.2323943661971831
0.0905487804878049,0.23327464788732394
0.09024390243902436,0.23415492957746478
0.08993902439024393,0.23503521126760563
0.08993902439024393,0.23591549295774647
0.08963414634146338,0.2367957746478873
0.08963414634146338,0.23767605633802816
0.08963414634146338,0.238556338028169
0.08963414634146338,0.23943661971830985
0.08963414634146338,0.24031690140845072
0.08932926829268295,0.24119718309859156
0.088109756097561,0.2420774647887324
0.088109756097561,0.24295774647887325
0.08780487804878045,0.2438380281690141
0.08780487804878045,0.24471830985915494
0.08750000000000002,0.24559859154929578
0.08750000000000002,0.24647887323943662
0.08750000000000002,0.24735915492957747
0.08750000000000002,0.2482394366197183
0.08750000000000002,0.24911971830985916
0.08750000000000002,0.25
0.08750000000000002,0.25088028169014087
0.08750000000000002,0.2517605633802817
0.08750000000000002,0.25264084507042256
0.08689024390243905,0.2535211267605634
0.08689024390243905,0.25440140845070425
0.08689024390243905,0.25528169014084506
0.08689024390243905,0.25616197183098594
0.0865853658536585,0.25704225352112675
0.0865853658536585,0.2579225352112676
0.0865853658536585,0.25880281690140844
0.0865853658536585,0.2596830985915493
0.0865853658536585,0.2605633802816901
0.0865853658536585,0.261443661971831
0.0865853658536585,0.2623239436619718
0.0865853658536585,0.2632042253521127
0.08628048780487807,0.2640845070422535
0.0856707317073171,0.2649647887323944
0.0856707317073171,0.2658450704225352
0.0856707317073171,0.26672535211267606
0.08536585365853655,0.2676056338028169
0.08536585365853655,0.26848591549295775
0.08475609756097557,0.26936619718309857
0.08475609756097557,0.27024647887323944
0.08445121951219514,0.2711267605633803
0.08445121951219514,0.2720070422535211
0.08445121951219514,0.272887323943662
0.08445121951219514,0.2737676056338028
0.08445121951219514,0.2746478873239437
0.08445121951219514,0.2755281690140845
0.08445121951219514,0.2764084507042254
0.08384146341463417,0.2772887323943662
0.08384146341463417,0.27816901408450706
0.08384146341463417,0.2790492957746479
0.08384146341463417,0.27992957746478875
0.08384146341463417,0.28080985915492956
0.08353658536585362,0.28169014084507044
0.08323170731707319,0.28257042253521125
0.08292682926829265,0.2834507042253521
0.08292682926829265,0.28433098591549294
0.08262195121951221,0.2852112676056338
0.08262195121951221,0.2860915492957746
0.08262195121951221,0.2869718309859155
0.08231707317073167,0.2878521126760563
0.08231707317073167,0.2887323943661972
0.08231707317073167,0.289612676056338
0.08201219512195124,0.2904929577464789
0.0817073170731707,0.2913732394366197
0.0817073170731707,0.29225352112676056
0.0817073170731707,0.29313380281690143
0.08140243902439026,0.29401408450704225
0.08140243902439026,0.2948943661971831
0.08140243902439026,0.29577464788732394
0.08140243902439026,0.2966549295774648
0.08140243902439026,0.2975352112676056
0.08140243902439026,0.2984154929577465
0.08140243902439026,0.2992957746478873
0.08109756097560972,0.3001760563380282
0.08109756097560972,0.301056338028169
0.08048780487804874,0.3019366197183099
0.08018292682926831,0.3028169014084507
0.08018292682926831,0.30369718309859156
0.08018292682926831,0.3045774647887324
0.08018292682926831,0.30545774647887325
0.08018292682926831,0.30633802816901406
0.07926829268292679,0.30721830985915494
0.07896341463414636,0.30809859154929575
0.07896341463414636,0.3089788732394366
0.07896341463414636,0.30985915492957744
0.07896341463414636,0.3107394366197183
0.07865853658536581,0.31161971830985913
0.07865853658536581,0.3125
0.07835365853658538,0.31338028169014087
0.07835365853658538,0.3142605633802817
0.07835365853658538,0.31514084507042256
0.07835365853658538,0.3160211267605634
0.07835365853658538,0.31690140845070425
0.07835365853658538,0.31778169014084506
0.07835365853658538,0.31866197183098594
0.07835365853658538,0.31954225352112675
0.07835365853658538,0.3204225352112676
0.07835365853658538,0.32130281690140844
0.07835365853658538,0.3221830985915493
0.07835365853658538,0.3230633802816901
0.07835365853658538,0.323943661971831
0.07835365853658538,0.3248239436619718
0.07835365853658538,0.3257042253521127
0.07835365853658538,0.3265845070422535
0.07804878048780484,0.3274647887323944
0.0777439024390244,0.3283450704225352
0.0777439024390244,0.32922535211267606
0.0777439024390244,0.3301056338028169
0.0777439024390244,0.33098591549295775
0.0777439024390244,0.33186619718309857
0.0777439024390244,0.33274647887323944
0.0777439024390244,0.3336267605633803
0.07743902439024386,0.3345070422535211
0.07743902439024386,0.335387323943662
0.07743902439024386,0.3362676056338028
0.07743902439024386,0.3371478873239437
0.07743902439024386,0.3380281690140845
0.07743902439024386,0.3389084507042254
0.07743902439024386,0.3397887323943662
0.07743902439024386,0.34066901408450706
0.07682926829268288,0.3415492957746479
0.07682926829268288,0.34242957746478875
0.07682926829268288,0.34330985915492956
0.07682926829268288,0.34419014084507044
0.07652439024390245,0.34507042253521125
0.07652439024390245,0.3459507042253521
0.07621951219512191,0.34683098591549294
0.07621951219512191,0.3477112676056338
0.07621951219512191,0.3485915492957746
0.07591463414634148,0.3494718309859155
0.07591463414634148,0.3503521126760563
0.07591463414634148,0.3512323943661972
0.07591463414634148,0.352112676056338
0.07591463414634148,0.3529929577464789
0.07591463414634148,0.3538732394366197
0.07591463414634148,0.35475352112676056
0.07560975609756093,0.35563380281690143
0.07560975609756093,0.35651408450704225
0.07560975609756093,0.3573943661971831
0.07560975609756093,0.35827464788732394
0.07560975609756093,0.3591549295774648
0.07560975609756093,0.3600352112676056
0.07560975609756093,0.3609154929577465
0.07560975609756093,0.3617957746478873
0.07560975609756093,0.3626760563380282
0.07560975609756093,0.363556338028169
0.0753048780487805,0.3644366197183099
0.0753048780487805,0.3653169014084507
0.0753048780487805,0.36619718309859156
0.0753048780487805,0.3670774647887324
0.0753048780487805,0.36795774647887325
0.0753048780487805,0.36883802816901406
0.0753048780487805,0.36971830985915494
0.0753048780487805,0.37059859154929575
0.0753048780487805,0.3714788732394366
0.0753048780487805,0.37235915492957744
0.0753048780487805,0.3732394366197183
0.0753048780487805,0.37411971830985913
0.0753048780487805,0.375
0.0753048780487805,0.37588028169014087
0.0753048780487805,0.3767605633802817
0.0753048780487805,0.37764084507042256
0.07499999999999996,0.3785211267605634
0.07499999999999996,0.37940140845070425
0.07499999999999996,0.38028169014084506
0.07469512195121952,0.38116197183098594
0.07439024390243898,0.38204225352112675
0.07408536585365855,0.3829225352112676
0.073780487804878,0.38380281690140844
0.07347560975609757,0.3846830985915493
0.07347560975609757,0.3855633802816901
0.07347560975609757,0.386443661971831
0.07347560975609757,0.3873239436619718
0.07347560975609757,0.3882042253521127
0.07347560975609757,0.3890845070422535
0.07347560975609757,0.3899647887323944
0.07347560975609757,0.3908450704225352
0.07347560975609757,0.39172535211267606
0.07347560975609757,0.3926056338028169
0.07317073170731703,0.39348591549295775
0.07317073170731703,0.39436619718309857
0.07317073170731703,0.39524647887323944
0.07317073170731703,0.3961267605633803
0.07317073170731703,0.3970070422535211
0.0728658536585366,0.397887323943662
0.0728658536585366,0.3987676056338028
0.0728658536585366,0.3996478873239437
0.0728658536585366,0.4005281690140845
0.0728658536585366,0.4014084507042254
0.07256097560975605,0.4022887323943662
0.07256097560975605,0.40316901408450706
0.07256097560975605,0.4040492957746479
0.07256097560975605,0.40492957746478875
0.07256097560975605,0.40580985915492956
0.07256097560975605,0.40669014084507044
0.07256097560975605,0.40757042253521125
0.07256097560975605,0.4084507042253521
0.07256097560975605,0.40933098591549294
0.07256097560975605,0.4102112676056338
0.07256097560975605,0.4110915492957746
0.07256097560975605,0.4119718309859155
0.07225609756097562,0.4128521126760563
0.07225609756097562,0.4137323943661972
0.07225609756097562,0.414612676056338
0.07225609756097562,0.4154929577464789
0.07225609756097562,0.4163732394366197
0.07225609756097562,0.41725352112676056
0.07225609756097562,0.41813380281690143
0.07225609756097562,0.41901408450704225
0.07225609756097562,0.4198943661971831
0.07225609756097562,0.42077464788732394
0.07225609756097562,0.4216549295774648
0.07225609756097562,0.4225352112676056
0.07225609756097562,0.4234154929577465
0.07225609756097562,0.4242957746478873
0.07225609756097562,0.4251760563380282
0.07225609756097562,0.426056338028169
0.07225609756097562,0.4269366197183099
0.07225609756097562,0.4278169014084507
0.07225609756097562,0.42869718309859156
0.07225609756097562,0.4295774647887324
0.07225609756097562,0.43045774647887325
0.07225609756097562,0.43133802816901406
0.07225609756097562,0.43221830985915494
0.07225609756097562,0.43309859154929575
0.07225609756097562,0.4339788732394366
0.07225609756097562,0.43485915492957744
0.07225609756097562,0.4357394366197183
0.07225609756097562,0.43661971830985913
0.07225609756097562,0.4375
0.07225609756097562,0.43838028169014087
0.07195121951219507,0.4392605633802817
0.07195121951219507,0.44014084507042256
0.07195121951219507,0.4410211267605634
0.07164634146341464,0.44190140845070425
0.07164634146341464,0.44278169014084506
0.07164634146341464,0.44366197183098594
0.07164634146341464,0.44454225352112675
0.0713414634146341,0.4454225352112676
0.07103658536585367,0.44630281690140844
0.07103658536585367,0.4471830985915493
0.07103658536585367,0.4480633802816901
0.07103658536585367,0.448943661971831
0.07103658536585367,0.4498239436619718
0.07103658536585367,0.4507042253521127
0.07103658536585367,0.4515845070422535
0.07103658536585367,0.4524647887323944
0.07103658536585367,0.4533450704225352
0.07103658536585367,0.45422535211267606
0.07103658536585367,0.4551056338028169
0.07103658536585367,0.45598591549295775
0.07103658536585367,0.45686619718309857
0.07103658536585367,0.45774647887323944
0.07103658536585367,0.4586267605633803
0.07103658536585367,0.4595070422535211
0.07103658536585367,0.460387323943662
0.07103658536585367,0.4612676056338028
0.07103658536585367,0.4621478873239437
0.07103658536585367,0.4630281690140845
0.07103658536585367,0.4639084507042254
0.07103658536585367,0.4647887323943662
0.07103658536585367,0.46566901408450706
0.07103658536585367,0.4665492957746479
0.07103658536585367,0.46742957746478875
0.07103658536585367,0.46830985915492956
0.07103658536585367,0.46919014084507044
0.07103658536585367,0.47007042253521125
0.07103658536585367,0.4709507042253521
0.07103658536585367,0.47183098591549294
0.07103658536585367,0.4727112676056338
0.07103658536585367,0.4735915492957746
0.07103658536585367,0.4744718309859155
0.07103658536585367,0.4753521126760563
0.07103658536585367,0.4762323943661972
0.07103658536585367,0.477112676056338
0.07103658536585367,0.4779929577464789
0.07103658536585367,0.4788732394366197
0.07103658536585367,0.47975352112676056
0.07103658536585367,0.48063380281690143
0.07103658536585367,0.48151408450704225
0.07103658536585367,0.4823943661971831
0.07103658536585367,0.48327464788732394
0.07073170731707312,0.4841549295774648
0.07073170731707312,0.4850352112676056
0.07073170731707312,0.4859154929577465
0.07073170731707312,0.4867957746478873
0.07073170731707312,0.4876760563380282
0.07042682926829269,0.488556338028169
0.07042682926829269,0.4894366197183099
0.07042682926829269,0.4903169014084507
0.07012195121951215,0.49119718309859156
0.07012195121951215,0.4920774647887324
0.07012195121951215,0.49295774647887325
0.07012195121951215,0.49383802816901406
0.07012195121951215,0.49471830985915494
0.06981707317073171,0.49559859154929575
0.06981707317073171,0.4964788732394366
0.06981707317073171,0.49735915492957744
0.06981707317073171,0.4982394366197183
0.06981707317073171,0.49911971830985913
0.06981707317073171,0.5
0.06981707317073171,0.5008802816901409
0.06981707317073171,0.5017605633802817
0.06981707317073171,0.5026408450704225
0.06981707317073171,0.5035211267605634
0.06981707317073171,0.5044014084507042
0.06981707317073171,0.5052816901408451
0.06981707317073171,0.5061619718309859
0.06981707317073171,0.5070422535211268
0.06981707317073171,0.5079225352112676
0.06981707317073171,0.5088028169014085
0.06981707317073171,0.5096830985915493
0.06981707317073171,0.5105633802816901
0.06981707317073171,0.511443661971831
0.06981707317073171,0.5123239436619719
0.06981707317073171,0.5132042253521126
0.06981707317073171,0.5140845070422535
0.06981707317073171,0.5149647887323944
0.06951219512195117,0.5158450704225352
0.06951219512195117,0.516725352112676
0.06951219512195117,0.5176056338028169
0.06920731707317074,0.5184859154929577
0.06920731707317074,0.5193661971830986
0.06920731707317074,0.5202464788732394
0.06920731707317074,0.5211267605633803
0.06920731707317074,0.5220070422535211
0.0689024390243902,0.522887323943662
0.0689024390243902,0.5237676056338029
0.0689024390243902,0.5246478873239436
0.0689024390243902,0.5255281690140845
0.0689024390243902,0.5264084507042254
0.0689024390243902,0.5272887323943662
0.0689024390243902,0.528169014084507
0.0689024390243902,0.5290492957746479
0.0689024390243902,0.5299295774647887
0.0689024390243902,0.5308098591549296
0.0689024390243902,0.5316901408450704
0.0689024390243902,0.5325704225352113
0.0689024390243902,0.5334507042253521
0.0689024390243902,0.534330985915493
0.0689024390243902,0.5352112676056338
0.0689024390243902,0.5360915492957746
0.0689024390243902,0.5369718309859155
0.0689024390243902,0.5378521126760564
0.0689024390243902,0.5387323943661971
0.0689024390243902,0.539612676056338
0.0689024390243902,0.5404929577464789
0.0689024390243902,0.5413732394366197
0.0689024390243902,0.5422535211267606
0.0689024390243902,0.5431338028169014
0.0689024390243902,0.5440140845070423
0.0689024390243902,0.5448943661971831
0.0689024390243902,0.545774647887324
0.0689024390243902,0.5466549295774648
0.0689024390243902,0.5475352112676056
0.0689024390243902,0.5484154929577465
0.0689024390243902,0.5492957746478874
0.0689024390243902,0.5501760563380281
0.0689024390243902,0.551056338028169
0.0689024390243902,0.5519366197183099
0.0689024390243902,0.5528169014084507
0.0689024390243902,0.5536971830985915
0.0689024390243902,0.5545774647887324
0.0689024390243902,0.5554577464788732
0.0689024390243902,0.5563380281690141
0.0689024390243902,0.5572183098591549
0.0689024390243902,0.5580985915492958
0.0689024390243902,0.5589788732394366
0.0689024390243902,0.5598591549295775
0.0689024390243902,0.5607394366197183
0.0689024390243902,0.5616197183098591
0.0689024390243902,0.5625
0.0689024390243902,0.5633802816901409
0.0689024390243902,0.5642605633802817
0.0689024390243902,0.5651408450704225
0.0689024390243902,0.5660211267605634
0.0689024390243902,0.5669014084507042
0.0689024390243902,0.5677816901408451
0.0689024390243902,0.5686619718309859
0.0689024390243902,0.5695422535211268
0.0689024390243902,0.5704225352112676
0.0689024390243902,0.5713028169014085
0.0689024390243902,0.5721830985915493
0.0689024390243902,0.5730633802816901
0.0689024390243902,0.573943661971831
0.0689024390243902,0.5748239436619719
0.0689024390243902,0.5757042253521126
0.0689024390243902,0.5765845070422535
0.0689024390243902,0.5774647887323944
0.0689024390243902,0.5783450704225352
0.0689024390243902,0.579225352112676
0.0689024390243902,0.5801056338028169
0.0689024390243902,0.5809859154929577
0.0689024390243902,0.5818661971830986
0.0689024390243902,0.5827464788732394
0.0689024390243902,0.5836267605633803
0.0689024390243902,0.5845070422535211
0.0689024390243902,0.585387323943662
0.0689024390243902,0.5862676056338029
0.0689024390243902,0.5871478873239436
0.0689024390243902,0.5880281690140845
0.0689024390243902,0.5889084507042254
0.0689024390243902,0.5897887323943662
0.0689024390243902,0.590669014084507
0.0689024390243902,0.5915492957746479
0.0689024390243902,0.5924295774647887
0.0689024390243902,0.5933098591549296
0.0689024390243902,0.5941901408450704
0.0689024390243902,0.5950704225352113
0.0689024390243902,0.5959507042253521
0.0689024390243902,0.596830985915493
0.0689024390243902,0.5977112676056338
0.0689024390243902,0.5985915492957746
0.0689024390243902,0.5994718309859155
0.0689024390243902,0.6003521126760564
0.0689024390243902,0.6012323943661971
0.0689024390243902,0.602112676056338
0.0689024390243902,0.6029929577464789
0.0689024390243902,0.6038732394366197
0.0689024390243902,0.6047535211267606
0.0689024390243902,0.6056338028169014
0.06859756097560976,0.6065140845070423
0.06859756097560976,0.6073943661971831
0.06859756097560976,0.608274647887324
0.06859756097560976,0.6091549295774648
0.06859756097560976,0.6100352112676056
0.06859756097560976,0.6109154929577465
0.06859756097560976,0.6117957746478874
0.06859756097560976,0.6126760563380281
0.06859756097560976,0.613556338028169
0.06859756097560976,0.6144366197183099
0.06859756097560976,0.6153169014084507
0.06859756097560976,0.6161971830985915
0.06859756097560976,0.6170774647887324
0.06859756097560976,0.6179577464788732
0.06859756097560976,0.6188380281690141
0.06859756097560976,0.6197183098591549
0.06859756097560976,0.6205985915492958
0.06859756097560976,0.6214788732394366
0.06859756097560976,0.6223591549295775
0.06859756097560976,0.6232394366197183
0.06859756097560976,0.6241197183098591
0.06859756097560976,0.625
0.06859756097560976,0.6258802816901409
0.06859756097560976,0.6267605633802817
0.06859756097560976,0.6276408450704225
0.06859756097560976,0.6285211267605634
0.06859756097560976,0.6294014084507042
0.06859756097560976,0.6302816901408451
0.06859756097560976,0.6311619718309859
0.06859756097560976,0.6320422535211268
0.06859756097560976,0.6329225352112676
0.06859756097560976,0.6338028169014085
0.06859756097560976,0.6346830985915493
0.06859756097560976,0.6355633802816901
0.06859756097560976,0.636443661971831
0.06859756097560976,0.6373239436619719
0.06859756097560976,0.6382042253521126
0.06859756097560976,0.6390845070422535
0.06859756097560976,0.6399647887323944
0.06859756097560976,0.6408450704225352
0.06859756097560976,0.641725352112676
0.06859756097560976,0.6426056338028169
0.06859756097560976,0.6434859154929577
0.06859756097560976,0.6443661971830986
0.06859756097560976,0.6452464788732394
0.06859756097560976,0.6461267605633803
0.06859756097560976,0.6470070422535211


==> smootheddata/mr-fppi-ratio-rect.csv <==
mr,fppi
0.999390243902439,0.0
0.926829268292683,0.0017605633802816902
0.8518292682926829,0.0035211267605633804
0.7457317073170732,0.00528169014084507
0.6280487804878049,0.007042253521126761
0.5859756097560975,0.008802816901408451
0.4231707317073171,0.01056338028169014
0.40670731707317076,0.01232394366197183
0.3597560975609756,0.014084507042253521
0.3463414634146341,0.01584507042253521
0.3439024390243902,0.017605633802816902
0.32012195121951215,0.01936619718309859
0.32012195121951215,0.02112676056338028
0.3036585365853659,0.022887323943661973
0.29756097560975614,0.02464788732394366
0.29695121951219516,0.02640845070422535
0.29268292682926833,0.028169014084507043
0.2914634146341464,0.02992957746478873
0.2859756097560976,0.03169014084507042
0.28414634146341466,0.03345070422535211
0.2725609756097561,0.035211267605633804
0.27134146341463417,0.03697183098591549
0.24634146341463414,0.03873239436619718
0.24573170731707317,0.040492957746478875
0.23658536585365852,0.04225352112676056
0.2347560975609756,0.04401408450704225
0.22499999999999998,0.045774647887323945
0.21585365853658534,0.04753521126760563
0.21097560975609753,0.04929577464788732
0.19451219512195117,0.051056338028169015
0.1841463414634147,0.0528169014084507
0.1841463414634147,0.05457746478873239
0.17560975609756102,0.056338028169014086
0.17256097560975614,0.058098591549295774
0.1707317073170732,0.05985915492957746
0.17012195121951224,0.061619718309859156
0.1609756097560976,0.06338028169014084
0.15975609756097564,0.06514084507042253
0.15609756097560978,0.06690140845070422
0.15487804878048783,0.06866197183098592
0.15426829268292686,0.07042253521126761
0.15121951219512197,0.0721830985915493
0.15000000000000002,0.07394366197183098
0.15000000000000002,0.07570422535211267
0.15000000000000002,0.07746478873239436
0.14939024390243905,0.07922535211267606
0.14939024390243905,0.08098591549295775
0.14878048780487807,0.08274647887323944
0.14085365853658538,0.08450704225352113
0.13963414634146343,0.08626760563380281
0.13475609756097562,0.0880281690140845
0.13414634146341464,0.0897887323943662
0.13353658536585367,0.09154929577464789
0.1329268292682927,0.09330985915492958
0.13170731707317074,0.09507042253521127
0.1298780487804878,0.09683098591549295
0.1298780487804878,0.09859154929577464
0.12560975609756098,0.10035211267605634
0.125,0.10211267605633803
0.125,0.10387323943661972
0.1225609756097561,0.1056338028169014
0.1225609756097561,0.1073943661971831
0.12195121951219512,0.10915492957746478
0.12195121951219512,0.11091549295774648
0.12195121951219512,0.11267605633802817
0.12195121951219512,0.11443661971830986
0.12195121951219512,0.11619718309859155
0.12012195121951219,0.11795774647887323
0.11951219512195121,0.11971830985915492
0.11951219512195121,0.12147887323943662
0.11707317073170731,0.12323943661971831
0.11646341463414633,0.125
0.11585365853658536,0.1267605633802817
0.11585365853658536,0.12852112676056338
0.11585365853658536,0.13028169014084506
0.11585365853658536,0.13204225352112675
0.11524390243902438,0.13380281690140844
0.11524390243902438,0.13556338028169015
0.11402439024390243,0.13732394366197184
0.11341463414634145,0.13908450704225353
0.11341463414634145,0.14084507042253522
0.1121951219512195,0.1426056338028169
0.1121951219512195,0.1443661971830986
0.1121951219512195,0.14612676056338028
0.1121951219512195,0.14788732394366197
0.11158536585365852,0.14964788732394366
0.11036585365853657,0.15140845070422534
0.10853658536585364,0.15316901408450703
0.10853658536585364,0.15492957746478872
0.10853658536585364,0.15669014084507044
0.10731707317073169,0.15845070422535212
0.10731707317073169,0.1602112676056338
0.10731707317073169,0.1619718309859155
0.10731707317073169,0.1637323943661972
0.10731707317073169,0.16549295774647887
0.10731707317073169,0.16725352112676056
0.10670731707317072,0.16901408450704225
0.10548780487804876,0.17077464788732394
0.10426829268292681,0.17253521126760563
0.10365853658536583,0.1742957746478873
0.10365853658536583,0.176056338028169
0.10365853658536583,0.17781690140845072
0.10365853658536583,0.1795774647887324
0.10304878048780486,0.1813380281690141
0.10243902439024388,0.18309859154929578
0.10060975609756095,0.18485915492957747
0.10060975609756095,0.18661971830985916
0.09999999999999998,0.18838028169014084
0.09999999999999998,0.19014084507042253
0.09878048780487803,0.19190140845070422
0.09634146341463412,0.1936619718309859
0.09634146341463412,0.1954225352112676
0.09573170731707314,0.19718309859154928
0.09573170731707314,0.198943661971831
0.09573170731707314,0.2007042253521127
0.09451219512195119,0.20246478873239437
0.09329268292682924,0.20422535211267606
0.09329268292682924,0.20598591549295775
0.09207317073170729,0.20774647887323944
0.09207317073170729,0.20950704225352113
0.09146341463414631,0.2112676056338028
0.09085365853658534,0.2130281690140845
0.09085365853658534,0.2147887323943662
0.09085365853658534,0.21654929577464788
0.09085365853658534,0.21830985915492956
0.09024390243902436,0.22007042253521128
0.09024390243902436,0.22183098591549297
0.09024390243902436,0.22359154929577466
0.08841463414634143,0.22535211267605634
0.08841463414634143,0.22711267605633803
0.0865853658536585,0.22887323943661972
0.0865853658536585,0.2306338028169014
0.0865853658536585,0.2323943661971831
0.0865853658536585,0.23415492957746478
0.08597560975609753,0.23591549295774647
0.08597560975609753,0.23767605633802816
0.08597560975609753,0.23943661971830985
0.08597560975609753,0.24119718309859156
0.08475609756097557,0.24295774647887325
0.0841463414634146,0.24471830985915494
0.0841463414634146,0.24647887323943662
0.08292682926829265,0.2482394366197183
0.0817073170731707,0.25
0.0817073170731707,0.2517605633802817
0.08109756097560972,0.2535211267605634
0.08048780487804874,0.25528169014084506
0.08048780487804874,0.25704225352112675
0.08048780487804874,0.25880281690140844
0.07987804878048776,0.2605633802816901
0.07987804878048776,0.2623239436619718
0.07865853658536581,0.2640845070422535
0.07865853658536581,0.2658450704225352
0.07865853658536581,0.2676056338028169
0.07865853658536581,0.26936619718309857
0.07865853658536581,0.2711267605633803
0.07865853658536581,0.272887323943662
0.07865853658536581,0.2746478873239437
0.07865853658536581,0.2764084507042254
0.07865853658536581,0.27816901408450706
0.07865853658536581,0.27992957746478875
0.07682926829268288,0.28169014084507044
0.07560975609756093,0.2834507042253521
0.07560975609756093,0.2852112676056338
0.07560975609756093,0.2869718309859155
0.07560975609756093,0.2887323943661972
0.07560975609756093,0.2904929577464789
0.07499999999999996,0.29225352112676056
0.07499999999999996,0.29401408450704225
0.07499999999999996,0.29577464788732394
0.07499999999999996,0.2975352112676056
0.07499999999999996,0.2992957746478873
0.07499999999999996,0.301056338028169
0.07499999999999996,0.3028169014084507
0.073780487804878,0.3045774647887324
0.07256097560975605,0.30633802816901406
0.07256097560975605,0.30809859154929575
0.07256097560975605,0.30985915492957744
0.07256097560975605,0.31161971830985913
0.07256097560975605,0.31338028169014087
0.07256097560975605,0.31514084507042256
0.07256097560975605,0.31690140845070425
0.07256097560975605,0.31866197183098594
0.07195121951219507,0.3204225352112676
0.0713414634146341,0.3221830985915493
0.07073170731707312,0.323943661971831
0.07073170731707312,0.3257042253521127
0.07012195121951215,0.3274647887323944
0.07012195121951215,0.32922535211267606
0.07012195121951215,0.33098591549295775
0.07012195121951215,0.33274647887323944
0.07012195121951215,0.3345070422535211
0.07012195121951215,0.3362676056338028
0.07012195121951215,0.3380281690140845
0.07012195121951215,0.3397887323943662
0.07012195121951215,0.3415492957746479
0.07012195121951215,0.34330985915492956
0.07012195121951215,0.34507042253521125
0.07012195121951215,0.34683098591549294
0.07012195121951215,0.3485915492957746
0.07012195121951215,0.3503521126760563
0.06951219512195117,0.352112676056338
0.06951219512195117,0.3538732394366197
0.06951219512195117,0.35563380281690143
0.06768292682926824,0.3573943661971831
0.06768292682926824,0.3591549295774648
0.06768292682926824,0.3609154929577465
0.06768292682926824,0.3626760563380282
0.06768292682926824,0.3644366197183099
0.06768292682926824,0.36619718309859156
0.06768292682926824,0.36795774647887325
0.06646341463414629,0.36971830985915494
0.06646341463414629,0.3714788732394366
0.06646341463414629,0.3732394366197183
0.06646341463414629,0.375
0.06646341463414629,0.3767605633802817
0.06646341463414629,0.3785211267605634
0.06646341463414629,0.38028169014084506
0.06646341463414629,0.38204225352112675
0.06646341463414629,0.38380281690140844
0.06646341463414629,0.3855633802816901
0.06646341463414629,0.3873239436619718
0.06646341463414629,0.3890845070422535
0.06646341463414629,0.3908450704225352
0.06646341463414629,0.3926056338028169
0.06646341463414629,0.39436619718309857
0.06646341463414629,0.3961267605633803
0.06646341463414629,0.397887323943662
0.06646341463414629,0.3996478873239437
0.06646341463414629,0.4014084507042254
0.06646341463414629,0.40316901408450706
0.06646341463414629,0.40492957746478875
0.06646341463414629,0.40669014084507044
0.06646341463414629,0.4084507042253521
0.06646341463414629,0.4102112676056338
0.06646341463414629,0.4119718309859155
0.06646341463414629,0.4137323943661972
0.06646341463414629,0.4154929577464789
0.06646341463414629,0.41725352112676056
0.06585365853658531,0.41901408450704225
0.06585365853658531,0.42077464788732394
0.06463414634146336,0.4225352112676056
0.06463414634146336,0.4242957746478873
0.06463414634146336,0.426056338028169
0.06463414634146336,0.4278169014084507
0.06463414634146336,0.4295774647887324
0.06463414634146336,0.43133802816901406
0.06402439024390238,0.43309859154929575
0.06402439024390238,0.43485915492957744
0.06341463414634141,0.43661971830985913
0.06341463414634141,0.43838028169014087
0.06341463414634141,0.44014084507042256
0.06341463414634141,0.44190140845070425
0.06341463414634141,0.44366197183098594
0.06341463414634141,0.4454225352112676
0.06341463414634141,0.4471830985915493
0.06341463414634141,0.448943661971831
0.06341463414634141,0.4507042253521127
0.06341463414634141,0.4524647887323944
0.06341463414634141,0.45422535211267606
0.06341463414634141,0.45598591549295775
0.06341463414634141,0.45774647887323944
0.06341463414634141,0.4595070422535211
0.06341463414634141,0.4612676056338028
0.06341463414634141,0.4630281690140845
0.06341463414634141,0.4647887323943662
0.06341463414634141,0.4665492957746479
0.06341463414634141,0.46830985915492956
0.06341463414634141,0.47007042253521125
0.06341463414634141,0.47183098591549294
0.06280487804878043,0.4735915492957746
0.06280487804878043,0.4753521126760563
0.06280487804878043,0.477112676056338
0.06280487804878043,0.4788732394366197
0.06280487804878043,0.48063380281690143
0.06280487804878043,0.4823943661971831
0.06280487804878043,0.4841549295774648
0.06280487804878043,0.4859154929577465
0.06280487804878043,0.4876760563380282
0.06280487804878043,0.4894366197183099
0.06280487804878043,0.49119718309859156
0.06280487804878043,0.49295774647887325
0.06280487804878043,0.49471830985915494
0.06280487804878043,0.4964788732394366
0.06219512195121957,0.4982394366197183
0.06219512195121957,0.5
0.06219512195121957,0.5017605633802817
0.06219512195121957,0.5035211267605634
0.06219512195121957,0.5052816901408451
0.06219512195121957,0.5070422535211268
0.06219512195121957,0.5088028169014085
0.06219512195121957,0.5105633802816901
0.06219512195121957,0.5123239436619719
0.06219512195121957,0.5140845070422535
0.06219512195121957,0.5158450704225352
0.06219512195121957,0.5176056338028169
0.06219512195121957,0.5193661971830986
0.06219512195121957,0.5211267605633803
0.06219512195121957,0.522887323943662
0.06219512195121957,0.5246478873239436
0.06158536585365859,0.5264084507042254
0.060975609756097615,0.528169014084507
0.060975609756097615,0.5299295774647887
0.060975609756097615,0.5316901408450704
0.060975609756097615,0.5334507042253521
0.060975609756097615,0.5352112676056338
0.060975609756097615,0.5369718309859155
0.060975609756097615,0.5387323943661971
0.060975609756097615,0.5404929577464789
0.060975609756097615,0.5422535211267606
0.060975609756097615,0.5440140845070423
0.060975609756097615,0.545774647887324
0.060975609756097615,0.5475352112676056
0.060975609756097615,0.5492957746478874
0.060975609756097615,0.551056338028169
0.060975609756097615,0.5528169014084507
0.060975609756097615,0.5545774647887324
0.060975609756097615,0.5563380281690141
0.060975609756097615,0.5580985915492958
0.060975609756097615,0.5598591549295775
0.060975609756097615,0.5616197183098591
0.060975609756097615,0.5633802816901409
0.060975609756097615,0.5651408450704225
0.060975609756097615,0.5669014084507042
0.060975609756097615,0.5686619718309859
0.060975609756097615,0.5704225352112676
0.060975609756097615,0.5721830985915493
0.060975609756097615,0.573943661971831
0.060975609756097615,0.5757042253521126
0.060975609756097615,0.5774647887323944
0.060975609756097615,0.579225352112676
0.060975609756097615,0.5809859154929577
0.060975609756097615,0.5827464788732394
0.060975609756097615,0.5845070422535211
0.060975609756097615,0.5862676056338029
0.060975609756097615,0.5880281690140845
0.060975609756097615,0.5897887323943662
0.060975609756097615,0.5915492957746479
0.060975609756097615,0.5933098591549296
0.060975609756097615,0.5950704225352113
0.060975609756097615,0.596830985915493
0.060975609756097615,0.5985915492957746
0.060975609756097615,0.6003521126760564
0.060975609756097615,0.602112676056338
0.060975609756097615,0.6038732394366197
0.060975609756097615,0.6056338028169014
0.060975609756097615,0.6073943661971831
0.060975609756097615,0.6091549295774648
0.060975609756097615,0.6109154929577465
0.060975609756097615,0.6126760563380281
0.06036585365853664,0.6144366197183099
0.06036585365853664,0.6161971830985915
0.06036585365853664,0.6179577464788732
0.06036585365853664,0.6197183098591549
0.06036585365853664,0.6214788732394366
0.06036585365853664,0.6232394366197183
0.06036585365853664,0.625
0.06036585365853664,0.6267605633802817
0.06036585365853664,0.6285211267605634
0.06036585365853664,0.6302816901408451
0.06036585365853664,0.6320422535211268
0.06036585365853664,0.6338028169014085
0.06036585365853664,0.6355633802816901
0.06036585365853664,0.6373239436619719
0.06036585365853664,0.6390845070422535
0.06036585365853664,0.6408450704225352
0.06036585365853664,0.6426056338028169
0.06036585365853664,0.6443661971830986


==> smootheddata/mr-fppi-rbox-norect-416-nofpn.csv <==
mr,fppi
0.9992548435171386,0.0
0.9217585692995529,0.002079002079002079
0.8144560357675112,0.004158004158004158
0.7794336810730254,0.006237006237006237
0.7295081967213115,0.008316008316008316
0.7250372578241431,0.010395010395010396
0.7228017883755589,0.012474012474012475
0.7049180327868853,0.014553014553014554
0.6520119225037257,0.016632016632016633
0.6453055141579731,0.018711018711018712
0.6333830104321907,0.02079002079002079
0.5514157973174367,0.02286902286902287
0.5417287630402384,0.02494802494802495
0.5402384500745157,0.02702702702702703
0.5380029806259314,0.029106029106029108
0.5350223546944859,0.031185031185031187
0.529806259314456,0.033264033264033266
0.5253353204172877,0.035343035343035345
0.5253353204172877,0.037422037422037424
0.5238450074515648,0.0395010395010395
0.5230998509687035,0.04158004158004158
0.5230998509687035,0.04365904365904366
0.5081967213114754,0.04573804573804574
0.5044709388971684,0.04781704781704782
0.5007451564828613,0.0498960498960499
0.45380029806259314,0.05197505197505198
0.45380029806259314,0.05405405405405406
0.4254843517138599,0.056133056133056136
0.41058122205663194,0.058212058212058215
0.3919523099850969,0.060291060291060294
0.35245901639344257,0.062370062370062374
0.29284649776453053,0.06444906444906445
0.2660208643815202,0.06652806652806653
0.2630402384500745,0.06860706860706861
0.24366616989567813,0.07068607068607069
0.24217585692995525,0.07276507276507277
0.23621460506706404,0.07484407484407485
0.22205663189269742,0.07692307692307693
0.21311475409836067,0.079002079002079
0.20715350223546947,0.08108108108108109
0.16691505216095381,0.08316008316008316
0.15648286140089418,0.08523908523908524
0.15052160953800298,0.08731808731808732
0.13785394932935913,0.0893970893970894
0.13040238450074515,0.09147609147609148
0.1214605067064084,0.09355509355509356
0.1214605067064084,0.09563409563409564
0.11997019374068552,0.09771309771309772
0.11997019374068552,0.0997920997920998
0.11997019374068552,0.10187110187110188
0.11549925484351709,0.10395010395010396
0.11549925484351709,0.10602910602910603
0.10804769001490311,0.10810810810810811
0.10730253353204178,0.1101871101871102
0.10730253353204178,0.11226611226611227
0.10506706408345756,0.11434511434511435
0.10357675111773468,0.11642411642411643
0.10283159463487335,0.11850311850311851
0.10283159463487335,0.12058212058212059
0.10283159463487335,0.12266112266112267
0.10283159463487335,0.12474012474012475
0.1020864381520119,0.12681912681912683
0.1020864381520119,0.1288981288981289
0.1020864381520119,0.13097713097713098
0.1020864381520119,0.13305613305613306
0.10134128166915057,0.13513513513513514
0.10134128166915057,0.13721413721413722
0.10134128166915057,0.1392931392931393
0.09985096870342769,0.14137214137214138
0.09985096870342769,0.14345114345114346
0.09761549925484347,0.14553014553014554
0.09687034277198214,0.14760914760914762
0.0961251862891207,0.1496881496881497
0.0961251862891207,0.15176715176715178
0.09538002980625937,0.15384615384615385
0.09538002980625937,0.15592515592515593
0.09463487332339793,0.158004158004158
0.09388971684053649,0.1600831600831601
0.09388971684053649,0.16216216216216217
0.09165424739195227,0.16424116424116425
0.08867362146050672,0.16632016632016633
0.08867362146050672,0.1683991683991684
0.08867362146050672,0.1704781704781705
0.08867362146050672,0.17255717255717257
0.08792846497764528,0.17463617463617465
0.08792846497764528,0.17671517671517672
0.08643815201192251,0.1787941787941788
0.08643815201192251,0.18087318087318088
0.08643815201192251,0.18295218295218296
0.08643815201192251,0.18503118503118504
0.08643815201192251,0.18711018711018712
0.08643815201192251,0.1891891891891892
0.08643815201192251,0.19126819126819128
0.08643815201192251,0.19334719334719336
0.08643815201192251,0.19542619542619544
0.08643815201192251,0.19750519750519752
0.08569299552906107,0.1995841995841996
0.08569299552906107,0.20166320166320167
0.08569299552906107,0.20374220374220375
0.08569299552906107,0.20582120582120583
0.08569299552906107,0.2079002079002079
0.08569299552906107,0.20997920997921
0.08569299552906107,0.21205821205821207
0.08569299552906107,0.21413721413721415
0.08569299552906107,0.21621621621621623
0.08569299552906107,0.2182952182952183
0.08569299552906107,0.2203742203742204
0.08494783904619974,0.22245322245322247
0.08494783904619974,0.22453222453222454
0.08494783904619974,0.22661122661122662
0.08494783904619974,0.2286902286902287
0.08494783904619974,0.23076923076923078
0.0842026825633383,0.23284823284823286
0.0842026825633383,0.23492723492723494
0.0842026825633383,0.23700623700623702
0.08345752608047685,0.2390852390852391
0.08345752608047685,0.24116424116424118
0.08345752608047685,0.24324324324324326
0.08345752608047685,0.24532224532224534
0.08345752608047685,0.24740124740124741
0.08345752608047685,0.2494802494802495
0.08345752608047685,0.2515592515592516
0.08345752608047685,0.25363825363825365
0.08345752608047685,0.25571725571725573
0.08345752608047685,0.2577962577962578
0.08345752608047685,0.2598752598752599
0.08345752608047685,0.26195426195426197
0.08345752608047685,0.26403326403326405
0.08345752608047685,0.2661122661122661
0.08271236959761552,0.2681912681912682
0.08271236959761552,0.2702702702702703
0.08271236959761552,0.27234927234927236
0.08271236959761552,0.27442827442827444
0.08271236959761552,0.2765072765072765
0.08271236959761552,0.2785862785862786
0.08271236959761552,0.2806652806652807
0.08271236959761552,0.28274428274428276
0.08271236959761552,0.28482328482328484
0.08196721311475408,0.2869022869022869
0.08196721311475408,0.288981288981289
0.08196721311475408,0.2910602910602911
0.08196721311475408,0.29313929313929316
0.08196721311475408,0.29521829521829523
0.08196721311475408,0.2972972972972973
0.08196721311475408,0.2993762993762994
0.08196721311475408,0.30145530145530147
0.08196721311475408,0.30353430353430355
0.08196721311475408,0.30561330561330563
0.08122205663189275,0.3076923076923077
0.08122205663189275,0.3097713097713098
0.08122205663189275,0.31185031185031187
0.08122205663189275,0.31392931392931395
0.08122205663189275,0.316008316008316
0.08122205663189275,0.3180873180873181
0.08122205663189275,0.3201663201663202
0.08122205663189275,0.32224532224532226
0.08122205663189275,0.32432432432432434
0.08122205663189275,0.3264033264033264
0.08122205663189275,0.3284823284823285
0.0804769001490313,0.3305613305613306
0.0804769001490313,0.33264033264033266
0.0804769001490313,0.33471933471933474
0.0804769001490313,0.3367983367983368
0.0804769001490313,0.3388773388773389
0.0804769001490313,0.340956340956341
0.0804769001490313,0.34303534303534305
0.0804769001490313,0.34511434511434513
0.0804769001490313,0.3471933471933472
0.0804769001490313,0.3492723492723493
0.0804769001490313,0.35135135135135137
0.0804769001490313,0.35343035343035345
0.0804769001490313,0.35550935550935553
0.0804769001490313,0.3575883575883576
0.0804769001490313,0.3596673596673597
0.0804769001490313,0.36174636174636177
0.0804769001490313,0.36382536382536385
0.0804769001490313,0.3659043659043659
0.0804769001490313,0.367983367983368
0.0804769001490313,0.3700623700623701
0.0804769001490313,0.37214137214137216
0.0804769001490313,0.37422037422037424
0.0804769001490313,0.3762993762993763
0.0804769001490313,0.3783783783783784
0.0804769001490313,0.3804573804573805
0.0804769001490313,0.38253638253638256
0.07973174366616986,0.38461538461538464
0.07973174366616986,0.3866943866943867
0.07973174366616986,0.3887733887733888
0.07973174366616986,0.3908523908523909
0.07973174366616986,0.39293139293139295
0.07973174366616986,0.39501039501039503
0.07973174366616986,0.3970893970893971
0.07973174366616986,0.3991683991683992
0.07973174366616986,0.40124740124740127
0.07973174366616986,0.40332640332640335
0.07973174366616986,0.40540540540540543
0.07973174366616986,0.4074844074844075
0.07973174366616986,0.4095634095634096
0.07973174366616986,0.41164241164241167
0.07973174366616986,0.41372141372141374
0.07973174366616986,0.4158004158004158
0.07973174366616986,0.4178794178794179
0.07973174366616986,0.41995841995842
0.07973174366616986,0.42203742203742206
0.07973174366616986,0.42411642411642414
0.07973174366616986,0.4261954261954262
0.07973174366616986,0.4282744282744283
0.07973174366616986,0.4303534303534304
0.07898658718330853,0.43243243243243246
0.07898658718330853,0.43451143451143454
0.07824143070044709,0.4365904365904366
0.07824143070044709,0.4386694386694387
0.07824143070044709,0.4407484407484408
0.07824143070044709,0.44282744282744285
0.07824143070044709,0.44490644490644493
0.07824143070044709,0.446985446985447
0.07824143070044709,0.4490644490644491
0.07824143070044709,0.45114345114345117
0.07824143070044709,0.45322245322245325
0.07824143070044709,0.4553014553014553
0.07824143070044709,0.4573804573804574
0.07824143070044709,0.4594594594594595
0.07824143070044709,0.46153846153846156
0.07824143070044709,0.46361746361746364
0.07824143070044709,0.4656964656964657
0.07824143070044709,0.4677754677754678
0.07824143070044709,0.4698544698544699
0.07824143070044709,0.47193347193347196
0.07824143070044709,0.47401247401247404
0.07824143070044709,0.4760914760914761
0.07824143070044709,0.4781704781704782
0.07824143070044709,0.4802494802494803
0.07749627421758565,0.48232848232848236
0.07749627421758565,0.48440748440748443
0.07749627421758565,0.4864864864864865
0.07749627421758565,0.4885654885654886
0.07749627421758565,0.49064449064449067
0.07749627421758565,0.49272349272349275
0.07749627421758565,0.49480249480249483
0.07749627421758565,0.4968814968814969
0.07749627421758565,0.498960498960499
0.07749627421758565,0.501039501039501
0.07749627421758565,0.5031185031185031
0.07749627421758565,0.5051975051975052
0.07749627421758565,0.5072765072765073
0.07749627421758565,0.5093555093555093
0.07749627421758565,0.5114345114345115
0.07675111773472432,0.5135135135135135
0.07675111773472432,0.5155925155925156
0.07675111773472432,0.5176715176715176
0.07675111773472432,0.5197505197505198
0.07675111773472432,0.5218295218295218
0.07675111773472432,0.5239085239085239
0.07675111773472432,0.525987525987526
0.07675111773472432,0.5280665280665281
0.07675111773472432,0.5301455301455301
0.07675111773472432,0.5322245322245323
0.07675111773472432,0.5343035343035343
0.07675111773472432,0.5363825363825364
0.07675111773472432,0.5384615384615384
0.07675111773472432,0.5405405405405406
0.07675111773472432,0.5426195426195426
0.07675111773472432,0.5446985446985447
0.07675111773472432,0.5467775467775468
0.07675111773472432,0.5488565488565489
0.07675111773472432,0.5509355509355509
0.07675111773472432,0.553014553014553
0.07675111773472432,0.5550935550935551
0.07675111773472432,0.5571725571725572
0.07675111773472432,0.5592515592515592
0.07675111773472432,0.5613305613305614
0.07675111773472432,0.5634095634095634
0.07675111773472432,0.5654885654885655
0.07675111773472432,0.5675675675675675
0.07675111773472432,0.5696465696465697
0.07675111773472432,0.5717255717255717
0.07675111773472432,0.5738045738045738
0.07675111773472432,0.5758835758835759
0.07675111773472432,0.577962577962578
0.07675111773472432,0.58004158004158
0.07675111773472432,0.5821205821205822
0.07675111773472432,0.5841995841995842
0.07675111773472432,0.5862785862785863


==> smootheddata/mr-fppi.csv <==
mr,fppi
0.999390243902439,0.0
0.926829268292683,0.0017605633802816902
0.8518292682926829,0.0035211267605633804
0.7457317073170732,0.00528169014084507
0.6280487804878049,0.007042253521126761
0.5859756097560975,0.008802816901408451
0.5298780487804878,0.01056338028169014
0.47804878048780486,0.01232394366197183
0.45548780487804874,0.014084507042253521
0.4085365853658537,0.01584507042253521
0.3701219512195122,0.017605633802816902
0.36646341463414633,0.01936619718309859
0.3628048780487805,0.02112676056338028
0.349390243902439,0.022887323943661973
0.3469512195121951,0.02464788732394366
0.323170731707317,0.02640845070422535
0.323170731707317,0.028169014084507043
0.3207317073170731,0.02992957746478873
0.30731707317073176,0.03169014084507042
0.301219512195122,0.03345070422535211
0.300609756097561,0.035211267605633804
0.29756097560975614,0.03697183098591549
0.29695121951219516,0.03873239436619718
0.2957317073170732,0.040492957746478875
0.2902439024390244,0.04225352112676056
0.2884146341463415,0.04401408450704225
0.27682926829268295,0.045774647887323945
0.275609756097561,0.04753521126760563
0.250609756097561,0.04929577464788732
0.25,0.051056338028169015
0.24878048780487805,0.0528169014084507
0.24146341463414633,0.05457746478873239
0.2396341463414634,0.056338028169014086
0.2298780487804878,0.058098591549295774
0.22073170731707314,0.05985915492957746
0.21890243902439022,0.061619718309859156
0.2164634146341463,0.06338028169014084
0.19999999999999996,0.06514084507042253
0.18963414634146336,0.06690140845070422
0.18963414634146336,0.06866197183098592
0.1884146341463414,0.07042253521126761
0.1865853658536586,0.0721830985915493
0.18231707317073176,0.07394366197183098
0.17926829268292688,0.07570422535211267
0.17743902439024395,0.07746478873239436
0.17682926829268297,0.07922535211267606
0.16768292682926833,0.08098591549295775
0.16646341463414638,0.08274647887323944
0.1658536585365854,0.08450704225352113
0.1634146341463415,0.08626760563380281
0.16219512195121955,0.0880281690140845
0.16158536585365857,0.0897887323943662
0.1585365853658537,0.09154929577464789
0.15731707317073174,0.09330985915492958
0.15731707317073174,0.09507042253521127
0.15731707317073174,0.09683098591549295
0.15670731707317076,0.09859154929577464
0.15670731707317076,0.10035211267605634
0.15609756097560978,0.10211267605633803
0.15426829268292686,0.10387323943661972
0.14878048780487807,0.1056338028169014
0.14756097560975612,0.1073943661971831
0.14695121951219514,0.10915492957746478
0.1451219512195122,0.11091549295774648
0.14390243902439026,0.11267605633802817
0.14329268292682928,0.11443661971830986
0.1426829268292683,0.11619718309859155
0.14207317073170733,0.11795774647887323
0.14085365853658538,0.11971830985915492
0.13902439024390245,0.12147887323943662
0.13902439024390245,0.12323943661971831
0.13414634146341464,0.125
0.13414634146341464,0.1267605633802817
0.13170731707317074,0.12852112676056338
0.13170731707317074,0.13028169014084506
0.13109756097560976,0.13204225352112675
0.13109756097560976,0.13380281690140844
0.13109756097560976,0.13556338028169015
0.13109756097560976,0.13732394366197184
0.13109756097560976,0.13908450704225353
0.12926829268292683,0.14084507042253522
0.12865853658536586,0.1426056338028169
0.12865853658536586,0.1443661971830986
0.12865853658536586,0.14612676056338028
0.1274390243902439,0.14788732394366197
0.1274390243902439,0.14964788732394366
0.12682926829268293,0.15140845070422534
0.12621951219512195,0.15316901408450703
0.12621951219512195,0.15492957746478872
0.12621951219512195,0.15669014084507044
0.12621951219512195,0.15845070422535212
0.12560975609756098,0.1602112676056338
0.12560975609756098,0.1619718309859155
0.12439024390243902,0.1637323943661972
0.12378048780487805,0.16549295774647887
0.12378048780487805,0.16725352112676056
0.1225609756097561,0.16901408450704225
0.1225609756097561,0.17077464788732394
0.1225609756097561,0.17253521126760563
0.1225609756097561,0.1742957746478873
0.12195121951219512,0.176056338028169
0.12073170731707317,0.17781690140845072
0.11890243902439024,0.1795774647887324
0.11890243902439024,0.1813380281690141
0.11768292682926829,0.18309859154929578
0.11768292682926829,0.18485915492957747
0.11768292682926829,0.18661971830985916
0.11768292682926829,0.18838028169014084
0.11768292682926829,0.19014084507042253
0.11768292682926829,0.19190140845070422
0.11707317073170731,0.1936619718309859
0.11585365853658536,0.1954225352112676
0.1146341463414634,0.19718309859154928
0.11402439024390243,0.198943661971831
0.11402439024390243,0.2007042253521127
0.11402439024390243,0.20246478873239437
0.11402439024390243,0.20422535211267606
0.11341463414634145,0.20598591549295775
0.11280487804878048,0.20774647887323944
0.11158536585365852,0.20950704225352113
0.11158536585365852,0.2112676056338028
0.11158536585365852,0.2130281690140845
0.11097560975609755,0.2147887323943662
0.11097560975609755,0.21654929577464788
0.1097560975609756,0.21830985915492956
0.10792682926829267,0.22007042253521128
0.10792682926829267,0.22183098591549297
0.10792682926829267,0.22359154929577466
0.10731707317073169,0.22535211267605634
0.10731707317073169,0.22711267605633803
0.10731707317073169,0.22887323943661972
0.10487804878048779,0.2306338028169014
0.10487804878048779,0.2323943661971831
0.10365853658536583,0.23415492957746478
0.10365853658536583,0.23591549295774647
0.10304878048780486,0.23767605633802816
0.10304878048780486,0.23943661971830985
0.10304878048780486,0.24119718309859156
0.10304878048780486,0.24295774647887325
0.10304878048780486,0.24471830985915494
0.10304878048780486,0.24647887323943662
0.10243902439024388,0.2482394366197183
0.10243902439024388,0.25
0.10243902439024388,0.2517605633802817
0.10060975609756095,0.2535211267605634
0.10060975609756095,0.25528169014084506
0.10060975609756095,0.25704225352112675
0.099390243902439,0.25880281690140844
0.099390243902439,0.2605633802816901
0.099390243902439,0.2623239436619718
0.09878048780487803,0.2640845070422535
0.09878048780487803,0.2658450704225352
0.09878048780487803,0.2676056338028169
0.09878048780487803,0.26936619718309857
0.09756097560975607,0.2711267605633803
0.0969512195121951,0.272887323943662
0.0969512195121951,0.2746478873239437
0.09573170731707314,0.2764084507042254
0.09451219512195119,0.27816901408450706
0.09451219512195119,0.27992957746478875
0.09390243902439022,0.28169014084507044
0.09329268292682924,0.2834507042253521
0.09329268292682924,0.2852112676056338
0.09329268292682924,0.2869718309859155
0.09268292682926826,0.2887323943661972
0.09268292682926826,0.2904929577464789
0.09146341463414631,0.29225352112676056
0.09146341463414631,0.29401408450704225
0.09146341463414631,0.29577464788732394
0.09146341463414631,0.2975352112676056
0.09146341463414631,0.2992957746478873
0.09146341463414631,0.301056338028169
0.09146341463414631,0.3028169014084507
0.09146341463414631,0.3045774647887324
0.09146341463414631,0.30633802816901406
0.09146341463414631,0.30809859154929575
0.08963414634146338,0.30985915492957744
0.08841463414634143,0.31161971830985913
0.08841463414634143,0.31338028169014087
0.08841463414634143,0.31514084507042256
0.08841463414634143,0.31690140845070425
0.08841463414634143,0.31866197183098594
0.08780487804878045,0.3204225352112676
0.08780487804878045,0.3221830985915493
0.08780487804878045,0.323943661971831
0.08780487804878045,0.3257042253521127
0.08780487804878045,0.3274647887323944
0.08780487804878045,0.32922535211267606
0.08780487804878045,0.33098591549295775
0.0865853658536585,0.33274647887323944
0.08536585365853655,0.3345070422535211
0.08536585365853655,0.3362676056338028
0.08536585365853655,0.3380281690140845
0.08536585365853655,0.3397887323943662
0.08536585365853655,0.3415492957746479
0.08536585365853655,0.34330985915492956
0.08536585365853655,0.34507042253521125
0.08536585365853655,0.34683098591549294
0.08475609756097557,0.3485915492957746
0.0841463414634146,0.3503521126760563
0.08353658536585362,0.352112676056338
0.08353658536585362,0.3538732394366197
0.08292682926829265,0.35563380281690143
0.08292682926829265,0.3573943661971831
0.08292682926829265,0.3591549295774648
0.08292682926829265,0.3609154929577465
0.08292682926829265,0.3626760563380282
0.08292682926829265,0.3644366197183099
0.08292682926829265,0.36619718309859156
0.08292682926829265,0.36795774647887325
0.08292682926829265,0.36971830985915494
0.08292682926829265,0.3714788732394366
0.08292682926829265,0.3732394366197183
0.08292682926829265,0.375
0.08292682926829265,0.3767605633802817
0.08292682926829265,0.3785211267605634
0.08231707317073167,0.38028169014084506
0.08231707317073167,0.38204225352112675
0.08048780487804874,0.38380281690140844
0.08048780487804874,0.3855633802816901
0.08048780487804874,0.3873239436619718
0.08048780487804874,0.3890845070422535
0.08048780487804874,0.3908450704225352
0.08048780487804874,0.3926056338028169
0.08048780487804874,0.39436619718309857
0.07926829268292679,0.3961267605633803
0.07926829268292679,0.397887323943662
0.07926829268292679,0.3996478873239437
0.07926829268292679,0.4014084507042254
0.07926829268292679,0.40316901408450706
0.07926829268292679,0.40492957746478875
0.07926829268292679,0.40669014084507044
0.07926829268292679,0.4084507042253521
0.07926829268292679,0.4102112676056338
0.07926829268292679,0.4119718309859155
0.07926829268292679,0.4137323943661972
0.07926829268292679,0.4154929577464789
0.07926829268292679,0.41725352112676056
0.07926829268292679,0.41901408450704225
0.07926829268292679,0.42077464788732394
0.07926829268292679,0.4225352112676056
0.07926829268292679,0.4242957746478873
0.07926829268292679,0.426056338028169
0.07926829268292679,0.4278169014084507
0.07926829268292679,0.4295774647887324
0.07926829268292679,0.43133802816901406
0.07926829268292679,0.43309859154929575
0.07926829268292679,0.43485915492957744
0.07926829268292679,0.43661971830985913
0.07926829268292679,0.43838028169014087
0.07926829268292679,0.44014084507042256
0.07926829268292679,0.44190140845070425
0.07926829268292679,0.44366197183098594
0.07865853658536581,0.4454225352112676
0.07865853658536581,0.4471830985915493
0.07804878048780484,0.448943661971831
0.07804878048780484,0.4507042253521127
0.07804878048780484,0.4524647887323944
0.07804878048780484,0.45422535211267606
0.07804878048780484,0.45598591549295775
0.07804878048780484,0.45774647887323944
0.07804878048780484,0.4595070422535211
0.07743902439024386,0.4612676056338028
0.07743902439024386,0.4630281690140845
0.07682926829268288,0.4647887323943662
0.07682926829268288,0.4665492957746479
0.07682926829268288,0.46830985915492956
0.07682926829268288,0.47007042253521125
0.07682926829268288,0.47183098591549294
0.07682926829268288,0.4735915492957746
0.07682926829268288,0.4753521126760563
0.07682926829268288,0.477112676056338
0.07682926829268288,0.4788732394366197
0.07682926829268288,0.48063380281690143
0.07682926829268288,0.4823943661971831
0.07682926829268288,0.4841549295774648
0.07682926829268288,0.4859154929577465
0.07682926829268288,0.4876760563380282
0.07682926829268288,0.4894366197183099
0.07682926829268288,0.49119718309859156
0.07682926829268288,0.49295774647887325
0.07682926829268288,0.49471830985915494
0.07682926829268288,0.4964788732394366
0.07682926829268288,0.4982394366197183
0.07682926829268288,0.5
0.07682926829268288,0.5017605633802817
0.07682926829268288,0.5035211267605634
0.07682926829268288,0.5052816901408451
0.07682926829268288,0.5070422535211268
0.07682926829268288,0.5088028169014085
0.07682926829268288,0.5105633802816901
0.07682926829268288,0.5123239436619719
0.07682926829268288,0.5140845070422535
0.07682926829268288,0.5158450704225352
0.07682926829268288,0.5176056338028169
0.07682926829268288,0.5193661971830986
0.07682926829268288,0.5211267605633803
0.07682926829268288,0.522887323943662
0.07682926829268288,0.5246478873239436
0.07682926829268288,0.5264084507042254
0.07621951219512191,0.528169014084507
0.07621951219512191,0.5299295774647887
0.07621951219512191,0.5316901408450704
0.07621951219512191,0.5334507042253521
0.07621951219512191,0.5352112676056338
0.07621951219512191,0.5369718309859155
0.07621951219512191,0.5387323943661971
0.07621951219512191,0.5404929577464789
0.07621951219512191,0.5422535211267606
0.07621951219512191,0.5440140845070423
0.07621951219512191,0.545774647887324
0.07621951219512191,0.5475352112676056
0.07621951219512191,0.5492957746478874
0.07621951219512191,0.551056338028169
0.07621951219512191,0.5528169014084507
0.07621951219512191,0.5545774647887324
0.07560975609756093,0.5563380281690141
0.07499999999999996,0.5580985915492958
0.07499999999999996,0.5598591549295775
0.07499999999999996,0.5616197183098591
0.07499999999999996,0.5633802816901409
0.07499999999999996,0.5651408450704225
0.07499999999999996,0.5669014084507042
0.07499999999999996,0.5686619718309859
0.07499999999999996,0.5704225352112676
0.07499999999999996,0.5721830985915493
0.07499999999999996,0.573943661971831
0.07499999999999996,0.5757042253521126
0.07499999999999996,0.5774647887323944
0.07499999999999996,0.579225352112676
0.07499999999999996,0.5809859154929577
0.07499999999999996,0.5827464788732394
0.07499999999999996,0.5845070422535211
0.07499999999999996,0.5862676056338029
0.07499999999999996,0.5880281690140845
0.07499999999999996,0.5897887323943662
0.07499999999999996,0.5915492957746479
0.07499999999999996,0.5933098591549296
0.07499999999999996,0.5950704225352113
0.07499999999999996,0.596830985915493
0.07499999999999996,0.5985915492957746
0.07499999999999996,0.6003521126760564
0.07499999999999996,0.602112676056338
0.07499999999999996,0.6038732394366197
0.07499999999999996,0.6056338028169014
0.07499999999999996,0.6073943661971831
0.07499999999999996,0.6091549295774648
0.07499999999999996,0.6109154929577465
0.07499999999999996,0.6126760563380281
0.07499999999999996,0.6144366197183099
0.07499999999999996,0.6161971830985915
0.07499999999999996,0.6179577464788732
0.07499999999999996,0.6197183098591549
0.07499999999999996,0.6214788732394366
0.07499999999999996,0.6232394366197183
0.07499999999999996,0.625
0.07499999999999996,0.6267605633802817
0.07499999999999996,0.6285211267605634
0.07499999999999996,0.6302816901408451
0.07499999999999996,0.6320422535211268
0.07499999999999996,0.6338028169014085
0.07499999999999996,0.6355633802816901
0.07499999999999996,0.6373239436619719
0.07499999999999996,0.6390845070422535
0.07499999999999996,0.6408450704225352
0.07499999999999996,0.6426056338028169
0.07439024390243898,0.6443661971830986
0.07439024390243898,0.6461267605633803
0.07439024390243898,0.647887323943662
0.07439024390243898,0.6496478873239436
0.07439024390243898,0.6514084507042254
0.07439024390243898,0.653169014084507
0.07439024390243898,0.6549295774647887
0.07439024390243898,0.6566901408450704
0.07439024390243898,0.6584507042253521
0.07439024390243898,0.6602112676056338
0.07439024390243898,0.6619718309859155
0.07439024390243898,0.6637323943661971
0.07439024390243898,0.6654929577464789
0.07439024390243898,0.6672535211267606
0.07439024390243898,0.6690140845070423
0.07439024390243898,0.670774647887324
0.07439024390243898,0.6725352112676056
0.07439024390243898,0.6742957746478874
0.07439024390243898,0.676056338028169


==> smootheddata/omni.csv <==
mr,fppi
9.9851E-01,0.0000E+00
9.0909E-01,2.0790E-03
8.8227E-01,4.1580E-03
8.7109E-01,6.2370E-03
8.3159E-01,8.3160E-03
7.9881E-01,1.0395E-02
7.9434E-01,1.2474E-02
7.8614E-01,1.4553E-02
7.7571E-01,1.6632E-02
7.5410E-01,1.8711E-02
7.2876E-01,2.0790E-02
7.1162E-01,2.2869E-02
6.9076E-01,2.4948E-02
6.8480E-01,2.7027E-02
6.7437E-01,2.9106E-02
6.7362E-01,3.1185E-02
6.2519E-01,3.3264E-02
6.1997E-01,3.5343E-02
6.1103E-01,3.7422E-02
6.0954E-01,3.9501E-02
6.0805E-01,4.3659E-02
6.0507E-01,4.5738E-02
6.0209E-01,4.7817E-02
5.9911E-01,4.9896E-02
5.8942E-01,5.1975E-02
5.8718E-01,5.4054E-02
5.8644E-01,5.6133E-02
5.8197E-01,5.8212E-02
5.6855E-01,6.0291E-02
5.6632E-01,6.2370E-02
5.6185E-01,6.4449E-02
5.6110E-01,6.6528E-02
5.5291E-01,6.8607E-02
5.4918E-01,7.2765E-02
5.4694E-01,7.4844E-02
5.4247E-01,7.6923E-02
5.3130E-01,7.9002E-02
5.2757E-01,8.1081E-02
5.2608E-01,8.5239E-02
5.1490E-01,8.7318E-02
5.1192E-01,8.9397E-02
5.0969E-01,9.1476E-02
5.0820E-01,9.3555E-02
5.0596E-01,9.5634E-02
5.0447E-01,9.7713E-02
5.0298E-01,9.9792E-02
4.9627E-01,1.0187E-01
4.9329E-01,1.0395E-01
4.9255E-01,1.0603E-01
4.8435E-01,1.0811E-01
4.8063E-01,1.1019E-01
4.7988E-01,1.1227E-01
4.7914E-01,1.1435E-01
4.7615E-01,1.1642E-01
4.7466E-01,1.1850E-01
4.7019E-01,1.2058E-01
4.6572E-01,1.2266E-01
4.6274E-01,1.2890E-01
4.6051E-01,1.3098E-01
4.5827E-01,1.3306E-01
4.5753E-01,1.3514E-01
4.5678E-01,1.3721E-01
4.5604E-01,1.3929E-01
4.5529E-01,1.4137E-01
4.5455E-01,1.4345E-01
4.5380E-01,1.4553E-01
4.5007E-01,1.4761E-01
4.4858E-01,1.5385E-01
4.4560E-01,1.6216E-01
4.3964E-01,1.6424E-01
4.3666E-01,1.6840E-01
4.3443E-01,1.7048E-01
4.2996E-01,1.7256E-01
4.2846E-01,1.7464E-01
4.2623E-01,1.8087E-01
4.2474E-01,1.8295E-01
4.2399E-01,1.8503E-01
4.2101E-01,1.9127E-01
4.1580E-01,1.9335E-01
4.0984E-01,1.9543E-01
4.0909E-01,1.9751E-01
4.0611E-01,1.9958E-01
4.0313E-01,2.0166E-01
4.0164E-01,2.0582E-01
3.9642E-01,2.0998E-01
3.9121E-01,2.1622E-01
3.8599E-01,2.1830E-01
3.8450E-01,2.2661E-01
3.8376E-01,2.2869E-01
3.8152E-01,2.3909E-01
3.8077E-01,2.4116E-01
3.8003E-01,2.4532E-01
3.7854E-01,2.5156E-01
3.7779E-01,2.5364E-01
3.7630E-01,2.5988E-01
3.7407E-01,2.6819E-01
3.7332E-01,2.7859E-01
3.7183E-01,2.8067E-01
3.6513E-01,2.8274E-01
3.6289E-01,2.8898E-01
3.6066E-01,2.9314E-01
3.5917E-01,3.0146E-01
3.5693E-01,3.0353E-01
3.5618E-01,3.0561E-01
3.5469E-01,3.0977E-01
3.5097E-01,3.1393E-01
3.4873E-01,3.1601E-01
3.4724E-01,3.2432E-01
3.4650E-01,3.2640E-01
3.4575E-01,3.2848E-01
3.4501E-01,3.3056E-01
3.4277E-01,3.3264E-01
3.4128E-01,3.3472E-01
3.3905E-01,3.3680E-01
3.3830E-01,3.4096E-01
3.3681E-01,3.5135E-01
3.3532E-01,3.5759E-01
3.3458E-01,3.7422E-01
3.3383E-01,3.8046E-01
3.3234E-01,3.8254E-01
3.2936E-01,3.9085E-01
3.2861E-01,3.9293E-01
3.2787E-01,3.9709E-01
3.2265E-01,4.0333E-01
3.2191E-01,4.0541E-01
3.1893E-01,4.0956E-01
3.1818E-01,4.1372E-01
3.1595E-01,4.2204E-01
3.1297E-01,4.2620E-01
3.1148E-01,4.3035E-01
3.0999E-01,4.3243E-01
3.0551E-01,4.4283E-01
3.0328E-01,4.4491E-01
3.0179E-01,4.4699E-01
3.0104E-01,4.4906E-01
2.9806E-01,4.5114E-01
2.9732E-01,4.6778E-01
2.9657E-01,4.6985E-01
2.9583E-01,4.7401E-01
2.9508E-01,4.7609E-01
2.9210E-01,4.8025E-01
2.9136E-01,4.8233E-01
2.9061E-01,4.8649E-01
2.8987E-01,4.8857E-01
2.8763E-01,4.9064E-01
2.8689E-01,4.9688E-01
2.8241E-01,5.0312E-01
2.8167E-01,5.0520E-01
2.8092E-01,5.0728E-01
2.8018E-01,5.1975E-01
2.7943E-01,5.2599E-01
2.7645E-01,5.2807E-01
2.7571E-01,5.3638E-01
2.7347E-01,5.4470E-01
2.7273E-01,5.4678E-01
2.7198E-01,5.5301E-01
2.6900E-01,5.5509E-01
2.6826E-01,5.5925E-01
2.6751E-01,5.6757E-01
2.6602E-01,5.6965E-01
2.6528E-01,5.8004E-01
2.6453E-01,5.9875E-01
2.6379E-01,6.0499E-01
2.6155E-01,6.1746E-01
2.6080E-01,6.1954E-01
2.6006E-01,6.3202E-01
2.5931E-01,6.4657E-01
2.5782E-01,6.5073E-01
2.5633E-01,6.5489E-01
2.5484E-01,6.6112E-01
2.5410E-01,6.8399E-01
2.5335E-01,6.9439E-01
2.5261E-01,7.1310E-01
2.5186E-01,7.1518E-01
2.4888E-01,7.1933E-01
2.4814E-01,7.2973E-01
2.4739E-01,7.4220E-01
2.4590E-01,7.4844E-01
2.4516E-01,7.6091E-01
2.4441E-01,7.6299E-01
2.4367E-01,7.7339E-01
2.4218E-01,7.7755E-01
2.4143E-01,7.8378E-01
2.3994E-01,7.8586E-01
2.3920E-01,7.9002E-01
2.3845E-01,7.9626E-01
2.3770E-01,8.0665E-01
2.3696E-01,8.2121E-01
2.3547E-01,8.2952E-01
2.3472E-01,8.3368E-01
2.3398E-01,8.3576E-01
2.3323E-01,8.4615E-01
2.3174E-01,8.5447E-01
2.3100E-01,8.5863E-01
2.3025E-01,8.6694E-01
2.2951E-01,8.7110E-01
2.2802E-01,8.7318E-01
2.2727E-01,8.9605E-01
2.2578E-01,9.0229E-01
2.2504E-01,9.1476E-01
2.2429E-01,9.4179E-01
2.2355E-01,9.4802E-01
2.2280E-01,9.6881E-01
2.2206E-01,9.7297E-01
2.2131E-01,9.7921E-01
2.2057E-01,9.8337E-01
2.1908E-01,9.9584E-01
2.1833E-01,1.0000E+00
2.1684E-01,1.0395E+00
2.1535E-01,1.0541E+00
2.1461E-01,1.0707E+00
2.1386E-01,1.0790E+00
2.1237E-01,1.0894E+00
2.1088E-01,1.1206E+00
2.0939E-01,1.1476E+00
2.0864E-01,1.1913E+00
2.0790E-01,1.2141E+00
2.0715E-01,1.2266E+00
2.0641E-01,1.2287E+00
2.0566E-01,1.2370E+00
2.0492E-01,1.2536E+00
2.0417E-01,1.2578E+00
2.0343E-01,1.2599E+00
2.0268E-01,1.2640E+00
2.0194E-01,1.2931E+00
2.0045E-01,1.3077E+00
1.9896E-01,1.3139E+00
1.9821E-01,1.3326E+00
1.9747E-01,1.3451E+00
1.9672E-01,1.3514E+00
1.9598E-01,1.3576E+00
1.9449E-01,1.3617E+00
1.9374E-01,1.3784E+00
1.9300E-01,1.3909E+00
1.9225E-01,1.3992E+00
1.9076E-01,1.4241E+00
1.9001E-01,1.4595E+00
1.8927E-01,1.4615E+00
1.8852E-01,1.4990E+00
1.8778E-01,1.5010E+00
1.8703E-01,1.5031E+00
1.8629E-01,1.5114E+00
1.8554E-01,1.5405E+00
1.8480E-01,1.5447E+00
1.8405E-01,1.5634E+00
1.8331E-01,1.5759E+00
1.8256E-01,1.5821E+00
1.8182E-01,1.5988E+00
1.8033E-01,1.6091E+00
1.7958E-01,1.6175E+00
1.7884E-01,1.6195E+00
1.7809E-01,1.6216E+00
1.7735E-01,1.6694E+00
1.7586E-01,1.6778E+00
1.7437E-01,1.6819E+00
1.7362E-01,1.7089E+00
1.7288E-01,1.7214E+00
1.7139E-01,1.7339E+00
1.7064E-01,1.7422E+00
1.6990E-01,1.7713E+00
1.6915E-01,1.7838E+00
1.6841E-01,1.7879E+00
1.6692E-01,1.7942E+00
1.6617E-01,1.8295E+00
1.6542E-01,1.8649E+00
1.6468E-01,1.8877E+00
1.6393E-01,1.8919E+00
1.6319E-01,1.9044E+00
1.6244E-01,1.9314E+00
1.6170E-01,1.9751E+00
1.6021E-01,1.9834E+00
1.5946E-01,2.0249E+00
1.5872E-01,2.0665E+00
1.5797E-01,2.0956E+00
1.5723E-01,2.1102E+00
1.5648E-01,2.1518E+00
1.5574E-01,2.1559E+00
1.5499E-01,2.1580E+00
1.5425E-01,2.1933E+00
1.5350E-01,2.2162E+00
1.5276E-01,2.2245E+00
1.5201E-01,2.2578E+00
1.5127E-01,2.2661E+00
1.5052E-01,2.4179E+00
1.4978E-01,2.4366E+00
1.4903E-01,2.4615E+00
1.4829E-01,2.4823E+00
1.4754E-01,2.5489E+00
1.4680E-01,2.5842E+00
1.4605E-01,2.6071E+00
1.4531E-01,2.6216E+00
1.4456E-01,2.6403E+00
1.4382E-01,2.6757E+00
1.4307E-01,2.7609E+00
1.4232E-01,2.8794E+00
1.4158E-01,2.9127E+00
1.4083E-01,2.9979E+00
1.4009E-01,3.0104E+00
1.3934E-01,3.1164E+00
1.3860E-01,3.1289E+00
1.3785E-01,3.1996E+00
1.3636E-01,3.2100E+00
1.3562E-01,3.3139E+00
1.3487E-01,3.3368E+00
1.3413E-01,3.3638E+00
1.3338E-01,3.4262E+00
1.3264E-01,3.9813E+00
1.3189E-01,4.2183E+00
1.3115E-01,4.2869E+00
1.3040E-01,5.3035E+00
1.2966E-01,7.2037E+00
1.2891E-01,7.4844E+00
1.2817E-01,7.6902E+00
1.2742E-01,7.7069E+00
1.2668E-01,8.2391E+00
1.2593E-01,8.7318E+00
1.2519E-01,8.8233E+00
1.2444E-01,8.9064E+00
1.2370E-01,9.1705E+00
1.2295E-01,1.0624E+01
1.2221E-01,1.1383E+01
1.2146E-01,1.1497E+01
1.2072E-01,1.1738E+01
1.1997E-01,1.2333E+01
1.1923E-01,1.2505E+01
1.1848E-01,1.2611E+01
1.1773E-01,1.2842E+01
1.1699E-01,1.3050E+01
1.1624E-01,1.3310E+01
1.1550E-01,1.3659E+01
1.1475E-01,1.3906E+01
1.1401E-01,1.7520E+01
1.1326E-01,1.9085E+01
1.1252E-01,1.9742E+01
1.1177E-01,2.0121E+01
1.1103E-01,2.0287E+01
1.1028E-01,2.4728E+01
1.0954E-01,2.4746E+01
1.0879E-01,2.5617E+01
1.0805E-01,2.6260E+01
1.0730E-01,2.9227E+01
1.0656E-01,2.9437E+01
1.0581E-01,2.9869E+01

